Symmetry Abstractions for Hybrid Systems and their Applications

A symmetry of a dynamical system is a map that transforms one trajectory to another trajectory. We introduce a new type of abstraction for hybrid automata based on symmetries. The abstraction combines different modes in a concrete automaton A, whose trajectories are related by symmetries, into a single mode in the abstract automaton B. The abstraction sets the guard and reset of an abstract edge to be the union of the symmetry-transformed guards and resets of the concrete edges. We establish the soundness of the abstraction using a forward simulation relation (FSR) and present several examples. Our abstraction results in simpler automata, that are more amenable for formal analysis and design. We illustrate an application of this abstraction in making reachability analysis faster and enabling unbounded time safety verification. We show how a fixed point of the reachable set computation of B can be used to answer reachability queries for A, even if the latter visits an infinite and unbounded sequences of modes. We present our implementation of the abstraction construction, the fixed point check, and the map that transforms abstract reachable sets to concrete ones in a software tool. Finally, we show the advantage of our method over existing ones, and the different aspects of our abstraction, in a sequence of experiments including scenarios with linear and nonlinear agents following waypoints.

==> Figures/aircraft-S-t-r-sym0/data.txt <==
virtual edge:  ((-80.0, 0.0), (0.0, -40.0))
abs_edges_guards_union:  [[  -5.   -5. -100.]
 [   5.    5.  100.]]
virtual edge:  ((0.0, -40.0), (80.0, 0.0))
abs_edges_guards_union:  [[  -5.   -5. -100.]
 [   5.    5.  100.]]
virtual edge:  ((80.0, 0.0), (0.0, -40.0))
abs_edges_guards_union:  [[  -5.   -5. -100.]
 [   5.    5.  100.]]
virtual edge:  ((0.0, -40.0), (-80.0, 0.0))
abs_edges_guards_union:  [[  -5.   -5. -100.]
 [   5.    5.  100.]]
warning, called region bbox function on polytope
warning, called region bbox function on polytope
bounded_initset_u after_volume:  1.0
bounded_initset_u after:  [[-40.5 -40.5  -0.5]
 [-39.5 -39.5   0.5]]
final_tube_initial_set:  [[-40.5     -40.57817  -0.5    ]
 [-38.50653 -38.77037   1.     ]]
final_tube_initial_set_volume:  5.405695588427136
Segment  0  tube is computed with waypoint:  [40, -40]
bounded_initset_u after_volume:  3.4127485644721083
bounded_initset_u after:  [[ 35.      -40.33119  -0.26431]
 [ 45.      -39.67374   0.25477]]
final_tube_initial_set:  [[ 35.      -40.5      -0.5    ]
 [ 45.96719 -39.18818   1.3236 ]]
final_tube_initial_set_volume:  26.236093596491333
Segment  1  tube is computed with waypoint:  [40, 0]
bounded_initset_u after_volume:  15.738383258066218
bounded_initset_u after:  [[39.06179 -5.       1.21723]
 [41.13347  5.       1.97692]]
final_tube_initial_set:  [[38.71511 -5.       1.     ]
 [41.5      5.974    2.82445]]
final_tube_initial_set_volume:  55.757578833892865
Segment  2  tube is computed with waypoint:  [-40, 0]
bounded_initset_u after_volume:  92.45406401036959
bounded_initset_u after:  [[-45.       -0.68095  -3.38913]
 [-35.        0.68266   3.39096]]
final_tube_initial_set:  [[-45.47862  -1.48725  -3.39154]
 [-34.03281   1.49806   3.39121]]
final_tube_initial_set_volume:  231.76191209780066
Segment  3  tube is computed with waypoint:  [-40, 40]
bounded_initset_u after_volume:  19.2315101512695
bounded_initset_u after:  [[-41.13697  35.        1.16197]
 [-38.81723  45.        1.99101]]
final_tube_initial_set:  [[-41.5      35.        0.23629]
 [-38.17067  45.95896   2.     ]]
final_tube_initial_set_volume:  64.35063323787934
Segment  4  tube is computed with waypoint:  [40, 40]
bounded_initset_u after_volume:  8.58234697418212
bounded_initset_u after:  [[35.      39.31365 -0.32819]
 [45.      40.67418  0.30262]]
final_tube_initial_set:  [[35.      39.      -0.5    ]
 [45.96719 41.31191  1.3243 ]]
final_tube_initial_set_volume:  46.25560820594979
Segment  5  tube is computed with waypoint:  [40, 80]
bounded_initset_u after_volume:  16.53632329527596
bounded_initset_u after:  [[38.97827 75.       1.21591]
 [41.14554 85.       1.97891]]
final_tube_initial_set:  [[38.21509 75.       1.     ]
 [41.5     85.974    2.82463]]
final_tube_initial_set_volume:  65.77525056268166
Segment  6  tube is computed with waypoint:  [-40, 80]
bounded_initset_u after_volume:  92.82641780875426
bounded_initset_u after:  [[-45.       79.31642  -3.38913]
 [-35.       80.68552   3.39096]]
final_tube_initial_set:  [[-45.47862  78.51275  -3.39154]
 [-34.03281  81.49806   3.39121]]
final_tube_initial_set_volume:  231.7618906626402
Segment  7  tube is computed with waypoint:  [-40, 120]
bounded_initset_u after_volume:  19.231509751212755
bounded_initset_u after:  [[-41.13697 115.        1.16197]
 [-38.81723 125.        1.99101]]
final_tube_initial_set:  [[-41.5     115.        0.23629]
 [-38.17067 125.95896   2.     ]]
final_tube_initial_set_volume:  64.35063323787965
Segment  8  tube is computed with waypoint:  [40, 120]
bounded_initset_u after_volume:  63.08076646435005
bounded_initset_u after:  [[ 35.      115.       -0.32819]
 [ 45.      125.        0.30262]]
final_tube_initial_set:  [[ 35.      115.       -0.5    ]
 [ 45.96721 125.81286   1.33147]]
final_tube_initial_set_volume:  217.18794315723284
Segment  9  tube is computed with waypoint:  [40, 160]
bounded_initset_u after_volume:  20.26919814600123
bounded_initset_u after:  [[ 38.72786 155.        1.2023 ]
 [ 41.27076 165.        1.99939]]
final_tube_initial_set:  [[ 38.21509 155.        1.     ]
 [ 41.5     165.974     2.82463]]
final_tube_initial_set_volume:  65.77525056268084
Segment  10  tube is computed with waypoint:  [-40, 160]
bounded_initset_u after_volume:  678.0091871874238
bounded_initset_u after:  [[-45.      155.       -3.38913]
 [-35.      165.        3.39096]]
final_tube_initial_set:  [[-45.47872 154.51366  -3.39154]
 [-34.03279 165.99817   3.39121]]
final_tube_initial_set_volume:  891.5982953269113
Segment  11  tube is computed with waypoint:  [-40, 200]
bounded_initset_u after_volume:  22.947056009680985
bounded_initset_u after:  [[-41.30722 195.        1.14172]
 [-38.67316 205.        2.01288]]
final_tube_initial_set:  [[-41.61576 195.        0.23629]
 [-38.17067 205.96802   2.5    ]]
final_tube_initial_set_volume:  85.53593057123962
Segment  12  tube is computed with waypoint:  [40, 200]
bounded_initset_u after_volume:  63.39713191705341
bounded_initset_u after:  [[ 35.      195.       -0.33136]
 [ 45.      205.        0.30262]]
final_tube_initial_set:  [[ 35.      195.       -0.5    ]
 [ 45.96721 205.81286   1.33147]]
final_tube_initial_set_volume:  217.1879431572332
Segment  13  tube is computed with waypoint:  [40, 240]
bounded_initset_u after_volume:  20.269198145993187
bounded_initset_u after:  [[ 38.72786 235.        1.2023 ]
 [ 41.27076 245.        1.99939]]
final_tube_initial_set:  [[ 38.21509 235.        1.     ]
 [ 41.5     245.974     2.82463]]
final_tube_initial_set_volume:  65.77525056268084
Segment  14  tube is computed with waypoint:  [-40, 240]
bounded_initset_u after_volume:  678.0091871874238
bounded_initset_u after:  [[-45.      235.       -3.38913]
 [-35.      245.        3.39096]]
final_tube_initial_set:  [[-45.47872 234.51366  -3.39154]
 [-34.03279 245.99817   3.39121]]
final_tube_initial_set_volume:  891.5982779778697
Segment  15  tube is computed with waypoint:  [-40, 280]
initset volume: 
[5.405695588427136, 26.236093596491333, 55.757578833892865, 231.76191209780066, 64.35063323787934, 46.25560820594979, 65.77525056268166, 231.7618906626402, 64.35063323787965, 217.18794315723284, 65.77525056268084, 891.5982953269113, 85.53593057123962, 217.1879431572332, 65.77525056268084, 891.5982779778697]
finished agent # 1
Number of computed tubes:  18591
Number of saved tubes:  0
Number of saved without search tubes:  0
Number of virtual modes:  3
Number of virtual edges:  4
Final Number of computed tubes:  18591
Final Number of saved tubes:  0
Final Number of ultrasaved tubes:  0
execution time:  1.2959481000900268
transform time per agent: [0.0]



virtual:
plt.tight_layout()
real:
plt.tight_layout()




==> Figures/aircraft-S-t-r-sym1/data.txt <==
virtual edge:  ((-0.0, -80.0), (0.0, -40.0))
abs_edges_guards_union:  [[  -5.       -5.     -101.5708]
 [   5.        5.      101.5708]]
virtual edge:  ((0.0, -40.0), (0.0, -80.0))
abs_edges_guards_union:  [[  -5.   -5. -100.]
 [   5.    5.  100.]]
warning, called region bbox function on polytope
warning, called region bbox function on polytope
bounded_initset_u after_volume:  1.0
bounded_initset_u after:  [[ -0.5    -80.5     -2.0708]
 [  0.5    -79.5     -1.0708]]
final_tube_initial_set:  [[ -0.92531 -80.97548   2.92745]
 [  1.25146 -79.        5.7938 ]]
final_tube_initial_set_volume:  12.325803284596756
Segment  0  tube is computed with waypoint:  [40, -40]
bounded_initset_u after_volume:  4.398582349651922
bounded_initset_u after:  [[ -5.      -40.40399   2.86975]
 [  5.      -39.60309   3.41895]]
final_tube_initial_set:  [[ -5.44773 -40.5       1.7433 ]
 [  5.5     -39.14705   3.5    ]]
final_tube_initial_set_volume:  26.019837711082246
Segment  1  tube is computed with waypoint:  [40, 0]
bounded_initset_u after_volume:  14.852848798622041
bounded_initset_u after:  [[ -5.      -80.92548   2.74974]
 [  5.      -78.9706    3.50952]]
final_tube_initial_set:  [[ -5.47551 -81.07403   1.77244]
 [  5.5     -78.15103   4.     ]]
final_tube_initial_set_volume:  71.46315670892714
Segment  2  tube is computed with waypoint:  [-40, 0]
bounded_initset_u after_volume:  8.4369891308747
bounded_initset_u after:  [[ -5.      -40.67669  -0.32455]
 [  5.      -39.34591   0.30944]]
final_tube_initial_set:  [[ -5.      -41.        0.     ]
 [  5.96719 -38.68809   6.28319]]
final_tube_initial_set_volume:  159.31149964124697
Segment  3  tube is computed with waypoint:  [-40, 40]
bounded_initset_u after_volume:  16.53632329326076
bounded_initset_u after:  [[ -5.      -81.02173  -0.35489]
 [  5.      -78.85446   0.40812]]
final_tube_initial_set:  [[ -5.      -81.5       0.     ]
 [  5.96744 -78.19215   6.28319]]
final_tube_initial_set_volume:  227.94534649623694
Segment  4  tube is computed with waypoint:  [40, 40]
bounded_initset_u after_volume:  8.605283325870138
bounded_initset_u after:  [[ -5.      -40.67904   2.83943]
 [  5.      -39.31487   3.47024]]
final_tube_initial_set:  [[ -5.44775 -41.        1.74257]
 [  5.5     -38.64695   3.5    ]]
final_tube_initial_set_volume:  45.27248058866527
Segment  5  tube is computed with waypoint:  [40, 80]
bounded_initset_u after_volume:  15.307255630026342
bounded_initset_u after:  [[ -5.      -80.96598   2.74793]
 [  5.      -78.96004   3.51103]]
final_tube_initial_set:  [[ -5.47551 -81.07403   1.77244]
 [  5.5     -78.15103   4.     ]]
final_tube_initial_set_volume:  71.46315670892714
Segment  6  tube is computed with waypoint:  [-40, 80]
bounded_initset_u after_volume:  8.43698913087461
bounded_initset_u after:  [[ -5.      -40.67669  -0.32455]
 [  5.      -39.34591   0.30944]]
final_tube_initial_set:  [[ -5.      -41.        0.     ]
 [  5.96719 -38.68809   6.28319]]
final_tube_initial_set_volume:  159.31149964124697
Segment  7  tube is computed with waypoint:  [-40, 120]
bounded_initset_u after_volume:  16.53632329326076
bounded_initset_u after:  [[ -5.      -81.02173  -0.35489]
 [  5.      -78.85446   0.40812]]
final_tube_initial_set:  [[ -5.      -81.5       0.     ]
 [  5.96744 -78.19215   6.28319]]
final_tube_initial_set_volume:  227.94534649623694
Segment  8  tube is computed with waypoint:  [40, 120]
bounded_initset_u after_volume:  63.08046277147143
bounded_initset_u after:  [[ -5.      -45.        2.83943]
 [  5.      -35.        3.47024]]
final_tube_initial_set:  [[ -5.44793 -45.        1.73511]
 [  5.5     -34.14597   3.5    ]]
final_tube_initial_set_volume:  209.72036363443615
Segment  9  tube is computed with waypoint:  [40, 160]
bounded_initset_u after_volume:  18.16306205239745
bounded_initset_u after:  [[ -5.      -81.1289    2.72927]
 [  5.      -78.8506    3.52649]]
final_tube_initial_set:  [[ -5.47551 -81.57399   1.77244]
 [  5.5     -78.15103   4.     ]]
final_tube_initial_set_volume:  83.68661706974314
Segment  10  tube is computed with waypoint:  [-40, 160]
bounded_initset_u after_volume:  63.39879515489879
bounded_initset_u after:  [[ -5.      -45.       -0.32455]
 [  5.      -35.        0.30944]]
final_tube_initial_set:  [[ -5.      -45.        0.     ]
 [  5.96721 -34.18714   6.28319]]
final_tube_initial_set_volume:  745.1035576175781
Segment  11  tube is computed with waypoint:  [-40, 200]
bounded_initset_u after_volume:  20.269198145940152
bounded_initset_u after:  [[ -5.      -81.27214  -0.3685 ]
 [  5.      -78.72924   0.42859]]
final_tube_initial_set:  [[ -5.      -81.5       0.     ]
 [  5.96744 -78.19215   6.28319]]
final_tube_initial_set_volume:  227.94534649623694
Segment  12  tube is computed with waypoint:  [40, 200]
bounded_initset_u after_volume:  63.08046277147143
bounded_initset_u after:  [[ -5.      -45.        2.83943]
 [  5.      -35.        3.47024]]
final_tube_initial_set:  [[ -5.44793 -45.        1.73511]
 [  5.5     -34.14597   3.5    ]]
final_tube_initial_set_volume:  209.72036363443615
Segment  13  tube is computed with waypoint:  [40, 240]
bounded_initset_u after_volume:  18.16306205239745
bounded_initset_u after:  [[ -5.      -81.1289    2.72927]
 [  5.      -78.8506    3.52649]]
final_tube_initial_set:  [[ -5.47551 -81.57399   1.77244]
 [  5.5     -78.15103   4.     ]]
final_tube_initial_set_volume:  83.68661706974314
Segment  14  tube is computed with waypoint:  [-40, 240]
bounded_initset_u after_volume:  63.39879515489879
bounded_initset_u after:  [[ -5.      -45.       -0.32455]
 [  5.      -35.        0.30944]]
final_tube_initial_set:  [[ -5.      -45.        0.     ]
 [  5.96721 -34.18714   6.28319]]
final_tube_initial_set_volume:  745.1035576175781
Segment  15  tube is computed with waypoint:  [-40, 280]
initset volume: 
[12.325803284596754, 26.019837711082243, 71.46315670892714, 159.3114996412469, 227.94534649623702, 45.27248058866527, 71.4631567089272, 159.3114996412469, 227.94534649623702, 209.72036363443635, 83.68661706974315, 745.1035576175773, 227.9453464962367, 209.72036363443635, 83.68661706974315, 745.1035576175773]
finished agent # 1
Number of computed tubes:  2421
Number of saved tubes:  3864
Number of saved without search tubes:  0
Number of virtual modes:  2
Number of virtual edges:  2
Final Number of computed tubes:  2421
Final Number of saved tubes:  3864
Final Number of ultrasaved tubes:  0
execution time:  0.32307133277257283
transform time per agent: [0.008384521802266438]

virtual:
plt.tight_layout()
real:
plt.tight_layout()




==> Figures/aircraft-S-t-r-sym2/data.txt <==
len(self.uncovered_sets.list_poly),  1 th  mode  (0.0, -40.0)  is:  0
FIXED POINT HAS BEEN REACHED!!!
final_tube_initial_set:  [[ -5.47551 -81.57399   0.     ]
 [  5.96744 -78.00255   6.28319]]
final_tube_initial_set_volume:  256.77996685788503
Segment  2  tube is computed with waypoint:  [-40, 0]
Segment  3  tube is computed with waypoint:  [-40, 40]
Segment  4  tube is computed with waypoint:  [40, 40]
Segment  5  tube is computed with waypoint:  [40, 80]
Segment  6  tube is computed with waypoint:  [-40, 80]
Segment  7  tube is computed with waypoint:  [-40, 120]
Segment  8  tube is computed with waypoint:  [40, 120]
Segment  9  tube is computed with waypoint:  [40, 160]
Segment  10  tube is computed with waypoint:  [-40, 160]
Segment  11  tube is computed with waypoint:  [-40, 200]
Segment  12  tube is computed with waypoint:  [40, 200]
Segment  13  tube is computed with waypoint:  [40, 240]
Segment  14  tube is computed with waypoint:  [-40, 240]
Segment  15  tube is computed with waypoint:  [-40, 280]
initset volume: 
[12.325803284596754, 112.15458430776738, 256.77996685788503, 112.15458430776738, 256.7799668578852, 112.15458430776738, 256.7799668578852, 112.1545843077679, 256.7799668578852, 112.1545843077679, 256.77996685788486, 112.1545843077679, 256.77996685788486, 112.1545843077679, 256.77996685788486, 112.1545843077679]
finished agent # 1
Number of computed tubes:  1513
Number of saved tubes:  0
Number of saved without search tubes:  9430
Number of virtual modes:  2
Number of virtual edges:  2
Final Number of computed tubes:  1513
Final Number of saved tubes:  0
Final Number of ultrasaved tubes:  9430
execution time:  0.13957599798838297
transform time per agent: [0.006893416245778401]

==> Figures/aircraft-S-t-sym0/data.txt <==
warning, called region bbox function on polytope
warning, called region bbox function on polytope
Segment  0  tube is computed with waypoint:  [40, -40]
Segment  1  tube is computed with waypoint:  [40, 0]
Segment  2  tube is computed with waypoint:  [-40, 0]
Segment  3  tube is computed with waypoint:  [-40, 40]
Segment  4  tube is computed with waypoint:  [40, 40]
Segment  5  tube is computed with waypoint:  [40, 80]
Segment  6  tube is computed with waypoint:  [-40, 80]
Segment  7  tube is computed with waypoint:  [-40, 120]
Segment  8  tube is computed with waypoint:  [40, 120]
Segment  9  tube is computed with waypoint:  [40, 160]
Segment  10  tube is computed with waypoint:  [-40, 160]
Segment  11  tube is computed with waypoint:  [-40, 200]
Segment  12  tube is computed with waypoint:  [40, 200]
Segment  13  tube is computed with waypoint:  [40, 240]
Segment  14  tube is computed with waypoint:  [-40, 240]
Segment  15  tube is computed with waypoint:  [-40, 280]
initset volume:  2.3754606453078653
Is segment safe? True
initset volume:  23.72082330732349
Is segment safe? True
initset volume:  34.0654053608675
Is segment safe? True
initset volume:  40.762145621301705
Is segment safe? True
initset volume:  24.854920032931215
Is segment safe? True
initset volume:  32.84104820159865
Is segment safe? True
initset volume:  34.06540536086785
Is segment safe? True
initset volume:  40.76214724048524
Is segment safe? True
initset volume:  24.854920032931396
Is segment safe? True
initset volume:  101.38273664211465
Is segment safe? True
initset volume:  34.06540536086785
Is segment safe? True
initset volume:  118.55022793528514
Is segment safe? True
initset volume:  24.854920032931545
Is segment safe? True
initset volume:  101.38273664211411
Is segment safe? True
initset volume:  34.06540536086785
Is segment safe? True
initset volume:  118.55022793528514
Is segment safe? True
finished agent # 1
Number of computed tubes:  13845
Number of saved tubes:  0
Number of saved without search tubes:  0
Number of virtual modes:  3
Number of virtual edges:  4
Final Number of computed tubes:  13845
Final Number of saved tubes:  0
Final Number of ultrasaved tubes:  0
execution time:  2.3910607139269513

==> Figures/aircraft-S-t-sym1/data.txt <==
virtual edge:  ((-80.0, 0.0), (0.0, -40.0))
abs_edges_guards_union:  [[  -5.   -5. -100.]
 [   5.    5.  100.]]
virtual edge:  ((0.0, -40.0), (80.0, 0.0))
abs_edges_guards_union:  [[  -5.   -5. -100.]
 [   5.    5.  100.]]
virtual edge:  ((80.0, 0.0), (0.0, -40.0))
abs_edges_guards_union:  [[  -5.   -5. -100.]
 [   5.    5.  100.]]
virtual edge:  ((0.0, -40.0), (-80.0, 0.0))
abs_edges_guards_union:  [[  -5.   -5. -100.]
 [   5.    5.  100.]]
warning, called region bbox function on polytope
warning, called region bbox function on polytope
bounded_initset_u after_volume:  1.0
bounded_initset_u after:  [[-80.5  -0.5  -0.5]
 [-79.5   0.5   0.5]]
final_tube_initial_set:  [[-80.5      -0.57817  -0.5    ]
 [-78.50653   1.22963   1.     ]]
final_tube_initial_set_volume:  5.405695588427139
Segment  0  tube is computed with waypoint:  [40, -40]
bounded_initset_u after_volume:  3.412748536409154
bounded_initset_u after:  [[ -5.      -40.33119  -0.26431]
 [  5.      -39.67374   0.25477]]
final_tube_initial_set:  [[ -5.      -40.5      -0.5    ]
 [  5.96719 -39.18818   1.3236 ]]
final_tube_initial_set_volume:  26.2360935964909
Segment  1  tube is computed with waypoint:  [40, 0]
bounded_initset_u after_volume:  15.738383257919391
bounded_initset_u after:  [[79.06179 -5.       1.21723]
 [81.13347  5.       1.97692]]
final_tube_initial_set:  [[78.71511 -5.       1.     ]
 [81.5      5.974    2.82445]]
final_tube_initial_set_volume:  55.75757883389401
Segment  2  tube is computed with waypoint:  [-40, 0]
bounded_initset_u after_volume:  92.45406401660058
bounded_initset_u after:  [[ -5.      -40.68095  -3.38913]
 [  5.      -39.31734   3.39096]]
final_tube_initial_set:  [[ -5.47862 -41.48725  -3.39154]
 [  5.96719 -38.50194   3.39121]]
final_tube_initial_set_volume:  231.76189122951035
Segment  3  tube is computed with waypoint:  [-40, 40]
bounded_initset_u after_volume:  19.23150979938293
bounded_initset_u after:  [[-81.13697  -5.        1.16197]
 [-78.81723   5.        1.99101]]
final_tube_initial_set:  [[-81.5      -5.        0.23629]
 [-78.17067   5.95896   2.     ]]
final_tube_initial_set_volume:  64.35063323787973
Segment  4  tube is computed with waypoint:  [40, 40]
bounded_initset_u after_volume:  8.582346966336926
bounded_initset_u after:  [[ -5.      -40.68635  -0.32819]
 [  5.      -39.32582   0.30262]]
final_tube_initial_set:  [[ -5.      -41.       -0.5    ]
 [  5.96719 -38.68809   1.3243 ]]
final_tube_initial_set_volume:  46.25560823266809
Segment  5  tube is computed with waypoint:  [40, 80]
bounded_initset_u after_volume:  16.53632329326076
bounded_initset_u after:  [[78.97827 -5.       1.21591]
 [81.14554  5.       1.97891]]
final_tube_initial_set:  [[78.21509 -5.       1.     ]
 [81.5      5.974    2.82463]]
final_tube_initial_set_volume:  65.77525056268053
Segment  6  tube is computed with waypoint:  [-40, 80]
bounded_initset_u after_volume:  92.82641787006368
bounded_initset_u after:  [[ -5.      -40.68358  -3.38913]
 [  5.      -39.31448   3.39096]]
final_tube_initial_set:  [[ -5.47862 -41.48725  -3.39154]
 [  5.96719 -38.50194   3.39121]]
final_tube_initial_set_volume:  231.76189122951035
Segment  7  tube is computed with waypoint:  [-40, 120]
bounded_initset_u after_volume:  19.23150979938293
bounded_initset_u after:  [[-81.13697  -5.        1.16197]
 [-78.81723   5.        1.99101]]
final_tube_initial_set:  [[-81.5      -5.        0.23629]
 [-78.17067   5.95896   2.     ]]
final_tube_initial_set_volume:  64.35063323787973
Segment  8  tube is computed with waypoint:  [40, 120]
bounded_initset_u after_volume:  63.08076641143996
bounded_initset_u after:  [[ -5.      -45.       -0.32819]
 [  5.      -35.        0.30262]]
final_tube_initial_set:  [[ -5.      -45.       -0.5    ]
 [  5.96721 -34.18714   1.33147]]
final_tube_initial_set_volume:  217.1879431572312
Segment  9  tube is computed with waypoint:  [40, 160]
bounded_initset_u after_volume:  20.269198145940152
bounded_initset_u after:  [[78.72786 -5.       1.2023 ]
 [81.27076  5.       1.99939]]
final_tube_initial_set:  [[78.21509 -5.       1.     ]
 [81.5      5.974    2.82463]]
final_tube_initial_set_volume:  65.77525056268053
Segment  10  tube is computed with waypoint:  [-40, 160]
bounded_initset_u after_volume:  678.0091871542761
bounded_initset_u after:  [[ -5.      -45.       -3.38913]
 [  5.      -35.        3.39096]]
final_tube_initial_set:  [[ -5.47872 -45.48634  -3.39154]
 [  5.96721 -34.00183   3.39121]]
final_tube_initial_set_volume:  891.5983179890644
Segment  11  tube is computed with waypoint:  [-40, 200]
bounded_initset_u after_volume:  22.947056073151444
bounded_initset_u after:  [[-81.30722  -5.        1.14172]
 [-78.67316   5.        2.01288]]
final_tube_initial_set:  [[-81.61576  -5.        0.23629]
 [-78.17067   5.96802   2.5    ]]
final_tube_initial_set_volume:  85.53593057123888
Segment  12  tube is computed with waypoint:  [40, 200]
bounded_initset_u after_volume:  63.39712558890314
bounded_initset_u after:  [[ -5.      -45.       -0.33136]
 [  5.      -35.        0.30262]]
final_tube_initial_set:  [[ -5.      -45.       -0.5    ]
 [  5.96721 -34.18714   1.33147]]
final_tube_initial_set_volume:  217.1879431572312
Segment  13  tube is computed with waypoint:  [40, 240]
bounded_initset_u after_volume:  20.269198145940152
bounded_initset_u after:  [[78.72786 -5.       1.2023 ]
 [81.27076  5.       1.99939]]
final_tube_initial_set:  [[78.21509 -5.       1.     ]
 [81.5      5.974    2.82463]]
final_tube_initial_set_volume:  65.77525056268053
Segment  14  tube is computed with waypoint:  [-40, 240]
bounded_initset_u after_volume:  678.0091871542761
bounded_initset_u after:  [[ -5.      -45.       -3.38913]
 [  5.      -35.        3.39096]]
final_tube_initial_set:  [[ -5.47872 -45.48634  -3.39154]
 [  5.96721 -34.00183   3.39121]]
final_tube_initial_set_volume:  891.5983179890644
Segment  15  tube is computed with waypoint:  [-40, 280]
initset volume: 
[5.405695588427136, 26.236093596490907, 55.75757883389401, 231.76189122951027, 64.35063323787975, 46.255608232668074, 65.77525056268054, 231.76189122951027, 64.35063323787972, 217.18794315723096, 65.77525056268054, 891.5983179890638, 85.53593057123898, 217.18794315723096, 65.77525056268054, 891.5983179890638]
finished agent # 1
Number of computed tubes:  6831
Number of saved tubes:  11760
Number of saved without search tubes:  0
Number of virtual modes:  3
Number of virtual edges:  4
Final Number of computed tubes:  6831
Final Number of saved tubes:  11760
Final Number of ultrasaved tubes:  0
execution time:  0.8017623504002889
transform time per agent: [0.009932645161946614]

virtual:
plt.tight_layout()
real:
plt.tight_layout()

==> Figures/aircraft-S-t-sym2/data.txt <==
len(self.uncovered_sets.list_poly),  2 th  mode  (80.0, 0.0)  is:  0
FIXED POINT HAS BEEN REACHED!!!
final_tube_initial_set:  [[-82.       -5.        0.23609]
 [-77.67064   5.95897   2.     ]]
final_tube_initial_set_volume:  83.68924797844915
Segment  4  tube is computed with waypoint:  [40, 40]
Segment  5  tube is computed with waypoint:  [40, 80]
Segment  6  tube is computed with waypoint:  [-40, 80]
Segment  7  tube is computed with waypoint:  [-40, 120]
Segment  8  tube is computed with waypoint:  [40, 120]
Segment  9  tube is computed with waypoint:  [40, 160]
Segment  10  tube is computed with waypoint:  [-40, 160]
Segment  11  tube is computed with waypoint:  [-40, 200]
Segment  12  tube is computed with waypoint:  [40, 200]
Segment  13  tube is computed with waypoint:  [40, 240]
Segment  14  tube is computed with waypoint:  [-40, 240]
Segment  15  tube is computed with waypoint:  [-40, 280]
initset volume: 
[5.405695588427136, 26.236093596490907, 55.75757883389401, 231.76189122951027, 83.68924797844915, 231.76189122951027, 55.75757883389402, 231.76189122951027, 118.61338803792424, 231.76189122951027, 55.75757883389402, 231.76189122951027, 118.61338803792424, 231.76189122951027, 55.75757883389402, 231.76189122951027]
finished agent # 1
Number of computed tubes:  1749
Number of saved tubes:  84
Number of saved without search tubes:  8412
Number of virtual modes:  3
Number of virtual edges:  4
Final Number of computed tubes:  1749
Final Number of saved tubes:  84
Final Number of ultrasaved tubes:  8412
execution time:  0.13726621468861896
transform time per agent: [0.007301545143127442]

virtual:
plt.tight_layout()
real:
plt.tight_layout()

==> Figures/linear-Kuch-t-2D/data.txt <==
num of modes: 6
num of edges: 7
num of computed tubes: 309
num of transformed tubes: 180
num of segments before no cache miss: 12
num of segments before fixed point: 12
total num of segments: 16
time = 1.29

virtual:
plt.ylim([-10, 10])
plt.xlim([-12, 10])

real:
plt.ylim([-8, 35])
plt.xlim([-8, 75])

==> Figures/linear-S-t-2D/data.txt <==
num of modes: 3
num of edges: 3
num of computed tubes: 127
num of transformed tubes: 0
num of segments before no cache miss: 3
num of segments before fixed point: 3
time: 0.69 min

virtual:
plt.ylim([-15, 5])
plt.xlim([-15, 15])
real:
plt.ylim([-8, 40])
plt.xlim([-8, 8])

==> Figures/linear-S-t-r-2D/data.txt <==
num of modes: 2
num of edges: 2
num of computed tubes: 111
num of transformed tubes: 0
num of segments before no cache miss: 2
num of segments before fixed point: 2
time: 1.728

virtual:
plt.ylim([-15, 5])
plt.xlim([-15, 15])
real:
plt.ylim([-8, 40])
plt.xlim([-8, 8])

==> Figures/linear-S-t-r-sym0/data.txt <==
virtual edge:  ((-0.0, -80.0, 0.0), (0.0, -40.0, 0))
abs_edges_guards_union:  [[  -5.   -5. -100.]
 [   5.    5.  100.]]
virtual edge:  ((0.0, -40.0, 0), (0.0, -80.0, 0))
abs_edges_guards_union:  [[  -5.   -5. -100.]
 [   5.    5.  100.]]
warning, called region bbox function on polytope
warning, called region bbox function on polytope
bounded_initset_u after_volume:  4.0
bounded_initset_u after:  [[-40.5 -40.5  -2. ]
 [-39.5 -39.5   2. ]]
final_tube_initial_set:  [[-40.5     -40.5      -2.     ]
 [-34.38484 -39.        2.5    ]]
final_tube_initial_set_volume:  41.27733121366353
Segment  0  tube is computed with waypoint:  [40, -40, 0]
bounded_initset_u after_volume:  6.331694078665384
bounded_initset_u after:  [[ 35.      -40.2668   -0.9615 ]
 [ 40.25    -39.6996    1.16478]]
final_tube_initial_set:  [[ 35.      -40.5      -1.     ]
 [ 40.5     -37.18514   1.5    ]]
final_tube_initial_set_volume:  45.579315292478626
Segment  1  tube is computed with waypoint:  [40, 0, 0]
bounded_initset_u after_volume:  9.58459498979073
bounded_initset_u after:  [[39.09417 -5.      -0.63764]
 [40.28452  0.25     0.89606]]
final_tube_initial_set:  [[34.38484 -5.      -1.     ]
 [40.5      0.5      1.     ]]
final_tube_initial_set_volume:  67.26676197782204
Segment  2  tube is computed with waypoint:  [-40, 0, 0]
bounded_initset_u after_volume:  4.871311982635444
bounded_initset_u after:  [[-40.25     -0.56923  -0.55493]
 [-35.        0.2668    0.55493]]
final_tube_initial_set:  [[-40.5      -1.       -1.     ]
 [-34.5       2.81486   1.     ]]
final_tube_initial_set_volume:  45.77831768269638
Segment  3  tube is computed with waypoint:  [-40, 40, 0]
bounded_initset_u after_volume:  8.431811727564162
bounded_initset_u after:  [[-40.28452  35.       -0.63764]
 [-39.02514  40.25      0.63764]]
final_tube_initial_set:  [[-40.5      35.       -1.     ]
 [-34.38484  40.5       1.     ]]
final_tube_initial_set_volume:  67.26676197782204
Segment  4  tube is computed with waypoint:  [40, 40, 0]
bounded_initset_u after_volume:  4.871311982635448
bounded_initset_u after:  [[35.      39.43077 -0.55493]
 [40.25    40.2668   0.55493]]
final_tube_initial_set:  [[35.      39.      -1.     ]
 [40.5     42.81486  1.     ]]
final_tube_initial_set_volume:  41.96345069174756
Segment  5  tube is computed with waypoint:  [40, 80, 0]
bounded_initset_u after_volume:  7.969610942644108
bounded_initset_u after:  [[39.09417 75.      -0.63764]
 [40.28452 80.25     0.63764]]
final_tube_initial_set:  [[34.38484 75.      -1.     ]
 [40.5     80.5      1.     ]]
final_tube_initial_set_volume:  67.26676197782204
Segment  6  tube is computed with waypoint:  [-40, 80, 0]
bounded_initset_u after_volume:  4.871311982635241
bounded_initset_u after:  [[-40.25     79.43077  -0.55493]
 [-35.       80.2668    0.55493]]
final_tube_initial_set:  [[-40.5      79.       -1.     ]
 [-34.5      82.81486   1.     ]]
final_tube_initial_set_volume:  45.77830427039635
Segment  7  tube is computed with waypoint:  [-40, 120, 0]
bounded_initset_u after_volume:  16.060594044200993
bounded_initset_u after:  [[-40.28452 115.       -0.63764]
 [-39.02514 125.        0.63764]]
final_tube_initial_set:  [[-40.5     115.       -1.     ]
 [-34.38484 125.5       1.     ]]
final_tube_initial_set_volume:  128.41836377584207
Segment  8  tube is computed with waypoint:  [40, 120, 0]
bounded_initset_u after_volume:  58.26736071194526
bounded_initset_u after:  [[ 35.      115.       -0.55493]
 [ 40.25    125.        0.55493]]
final_tube_initial_set:  [[ 35.      115.       -1.     ]
 [ 40.5     127.52368   1.     ]]
final_tube_initial_set_volume:  137.76049065865857
Segment  9  tube is computed with waypoint:  [40, 160, 0]
bounded_initset_u after_volume:  16.707141368748125
bounded_initset_u after:  [[ 39.01055 155.       -0.65346]
 [ 40.28892 165.        0.65346]]
final_tube_initial_set:  [[ 34.38484 155.       -1.     ]
 [ 40.5     165.5       1.     ]]
final_tube_initial_set_volume:  128.41836377584207
Segment  10  tube is computed with waypoint:  [-40, 160, 0]
bounded_initset_u after_volume:  58.26736071194526
bounded_initset_u after:  [[-40.25    155.       -0.55493]
 [-35.      165.        0.55493]]
final_tube_initial_set:  [[-40.5     155.       -1.     ]
 [-34.5     167.52368   1.     ]]
final_tube_initial_set_volume:  150.284166844202
Segment  11  tube is computed with waypoint:  [-40, 200, 0]
bounded_initset_u after_volume:  17.72439725676496
bounded_initset_u after:  [[-40.28892 195.       -0.65346]
 [-38.93272 205.        0.65346]]
final_tube_initial_set:  [[-40.5     195.       -1.     ]
 [-33.91396 205.5       1.     ]]
final_tube_initial_set_volume:  138.30689151054165
Segment  12  tube is computed with waypoint:  [40, 200, 0]
bounded_initset_u after_volume:  58.26736071194526
bounded_initset_u after:  [[ 35.      195.       -0.55493]
 [ 40.25    205.        0.55493]]
final_tube_initial_set:  [[ 35.      195.       -1.     ]
 [ 40.5     207.52368   1.     ]]
final_tube_initial_set_volume:  137.76048241893284
Segment  13  tube is computed with waypoint:  [40, 240, 0]
bounded_initset_u after_volume:  16.707141503349707
bounded_initset_u after:  [[ 39.01055 235.       -0.65346]
 [ 40.28892 245.        0.65346]]
final_tube_initial_set:  [[ 34.38484 235.       -1.     ]
 [ 40.5     245.5       1.     ]]
final_tube_initial_set_volume:  128.41836377584207
Segment  14  tube is computed with waypoint:  [-40, 240, 0]
bounded_initset_u after_volume:  58.26736071194526
bounded_initset_u after:  [[-40.25    235.       -0.55493]
 [-35.      245.        0.55493]]
final_tube_initial_set:  [[-40.5     235.       -1.     ]
 [-34.5     247.52368   1.     ]]
final_tube_initial_set_volume:  150.28415980958061
Segment  15  tube is computed with waypoint:  [-40, 280, 0]
initset volume: 
[41.27733121366353, 45.579315292478626, 67.26676197782204, 45.77831768269638, 67.26676197782204, 41.96345069174756, 67.26676197782204, 45.77830427039635, 128.41836377584207, 137.76049065865857, 128.41836377584207, 150.284166844202, 138.30689151054165, 137.76048241893284, 128.41836377584207, 150.28415980958061]
finished agent # 1
Number of computed tubes:  5963
Number of saved tubes:  0
Number of saved without search tubes:  0
Number of virtual modes:  2
Number of virtual edges:  2
Final Number of computed tubes:  5963
Final Number of saved tubes:  0
Final Number of ultrasaved tubes:  0
execution time:  3.845974651972453
transform time per agent: [0.0]
virtual:
plt.tight_layout()
real:
plt.tight_layout()

==> Figures/linear-S-t-r-sym1/data.txt <==
virtual edge:  ((-0.0, -80.0, 0.0), (0.0, -40.0, 0))
abs_edges_guards_union:  [[  -5.   -5. -100.]
 [   5.    5.  100.]]
virtual edge:  ((0.0, -40.0, 0), (0.0, -80.0, 0))
abs_edges_guards_union:  [[  -5.   -5. -100.]
 [   5.    5.  100.]]
warning, called region bbox function on polytope
warning, called region bbox function on polytope
bounded_initset_u after_volume:  4.0
bounded_initset_u after:  [[ -0.5 -80.5  -2. ]
 [  0.5 -79.5   2. ]]
final_tube_initial_set:  [[ -0.5     -80.5      -2.     ]
 [  1.      -74.38484   2.5    ]]
final_tube_initial_set_volume:  41.27732821941579
Segment  0  tube is computed with waypoint:  [40, -40, 0]
bounded_initset_u after_volume:  6.331694083578462
bounded_initset_u after:  [[ -5.      -40.3004   -0.9615 ]
 [  0.25    -39.7332    1.16478]]
final_tube_initial_set:  [[ -5.      -40.5      -1.     ]
 [  0.5     -37.18514   1.5    ]]
final_tube_initial_set_volume:  45.579315292478626
Segment  1  tube is computed with waypoint:  [40, 0, 0]
bounded_initset_u after_volume:  9.584594989790787
bounded_initset_u after:  [[ -5.      -80.28452  -0.63764]
 [  0.25    -79.09417   0.89606]]
final_tube_initial_set:  [[ -5.      -80.5      -1.     ]
 [  0.5     -74.38484   1.     ]]
final_tube_initial_set_volume:  67.26675709830722
Segment  2  tube is computed with waypoint:  [-40, 0, 0]
bounded_initset_u after_volume:  4.871311993757791
bounded_initset_u after:  [[ -0.25    -40.56923  -0.55493]
 [  5.      -39.7332    0.55493]]
final_tube_initial_set:  [[ -0.5     -41.       -1.     ]
 [  5.5     -37.18514   1.     ]]
final_tube_initial_set_volume:  45.778311527981344
Segment  3  tube is computed with waypoint:  [-40, 40, 0]
bounded_initset_u after_volume:  8.431811814997662
bounded_initset_u after:  [[ -0.25    -80.28452  -0.63764]
 [  5.      -79.02514   0.63764]]
final_tube_initial_set:  [[ -0.5     -80.5      -1.     ]
 [  5.5     -74.38484   1.     ]]
final_tube_initial_set_volume:  73.38191683451697
Segment  4  tube is computed with waypoint:  [40, 40, 0]
bounded_initset_u after_volume:  5.067106389546529
bounded_initset_u after:  [[ -5.      -40.60283  -0.55493]
 [  0.25    -39.7332    0.55493]]
final_tube_initial_set:  [[ -5.      -41.       -1.     ]
 [  0.5     -37.18514   1.     ]]
final_tube_initial_set_volume:  41.9634522339829
Segment  5  tube is computed with waypoint:  [40, 80, 0]
bounded_initset_u after_volume:  7.96961093457834
bounded_initset_u after:  [[ -5.      -80.28452  -0.63764]
 [  0.25    -79.09417   0.63764]]
final_tube_initial_set:  [[ -5.      -80.5      -1.     ]
 [  0.5     -74.38484   1.     ]]
final_tube_initial_set_volume:  67.26675709830722
Segment  6  tube is computed with waypoint:  [-40, 80, 0]
bounded_initset_u after_volume:  4.871311993757791
bounded_initset_u after:  [[ -0.25    -40.56923  -0.55493]
 [  5.      -39.7332    0.55493]]
final_tube_initial_set:  [[ -0.5     -41.       -1.     ]
 [  5.5     -37.18514   1.     ]]
final_tube_initial_set_volume:  45.778311527981344
Segment  7  tube is computed with waypoint:  [-40, 120, 0]
bounded_initset_u after_volume:  16.060593933328878
bounded_initset_u after:  [[ -5.      -80.28452  -0.63764]
 [  5.      -79.02514   0.63764]]
final_tube_initial_set:  [[ -5.      -80.5      -1.     ]
 [  5.5     -74.38484   1.     ]]
final_tube_initial_set_volume:  128.41835446040471
Segment  8  tube is computed with waypoint:  [40, 120, 0]
bounded_initset_u after_volume:  58.26736071741007
bounded_initset_u after:  [[ -5.      -45.       -0.55493]
 [  0.25    -35.        0.55493]]
final_tube_initial_set:  [[ -5.      -45.       -1.     ]
 [  0.5     -32.47632   1.     ]]
final_tube_initial_set_volume:  137.76050225094048
Segment  9  tube is computed with waypoint:  [40, 160, 0]
bounded_initset_u after_volume:  16.707141129214737
bounded_initset_u after:  [[ -5.      -80.28892  -0.65346]
 [  5.      -79.01055   0.65346]]
final_tube_initial_set:  [[ -5.      -80.5      -1.     ]
 [  5.5     -74.38484   1.     ]]
final_tube_initial_set_volume:  128.41835446040471
Segment  10  tube is computed with waypoint:  [-40, 160, 0]
bounded_initset_u after_volume:  58.26736071740999
bounded_initset_u after:  [[ -0.25    -45.       -0.55493]
 [  5.      -35.        0.55493]]
final_tube_initial_set:  [[ -0.5     -45.       -1.     ]
 [  5.5     -32.47632   1.     ]]
final_tube_initial_set_volume:  150.28418427375325
Segment  11  tube is computed with waypoint:  [-40, 200, 0]
bounded_initset_u after_volume:  17.72439691377647
bounded_initset_u after:  [[ -5.      -80.28892  -0.65346]
 [  5.      -78.93272   0.65346]]
final_tube_initial_set:  [[ -5.      -80.5      -1.     ]
 [  5.5     -73.91396   1.     ]]
final_tube_initial_set_volume:  138.30688219110147
Segment  12  tube is computed with waypoint:  [40, 200, 0]
bounded_initset_u after_volume:  58.267360717410796
bounded_initset_u after:  [[ -5.      -45.       -0.55493]
 [  0.25    -35.        0.55493]]
final_tube_initial_set:  [[ -5.      -45.       -1.     ]
 [  0.5     -32.47632   1.     ]]
final_tube_initial_set_volume:  137.76050225094048
Segment  13  tube is computed with waypoint:  [40, 240, 0]
bounded_initset_u after_volume:  16.707141129214737
bounded_initset_u after:  [[ -5.      -80.28892  -0.65346]
 [  5.      -79.01055   0.65346]]
final_tube_initial_set:  [[ -5.      -80.5      -1.     ]
 [  5.5     -74.38484   1.     ]]
final_tube_initial_set_volume:  128.41835446040471
Segment  14  tube is computed with waypoint:  [-40, 240, 0]
bounded_initset_u after_volume:  58.26736071741007
bounded_initset_u after:  [[ -0.25    -45.       -0.55493]
 [  5.      -35.        0.55493]]
final_tube_initial_set:  [[ -0.5     -45.       -1.     ]
 [  5.5     -32.47632   1.     ]]
final_tube_initial_set_volume:  150.28418427375325
Segment  15  tube is computed with waypoint:  [-40, 280, 0]
initset volume: 
[41.27732821941579, 45.579315292478626, 67.26675709830722, 45.778311527981344, 73.38191683451697, 41.9634522339829, 67.26675709830722, 45.77831152798126, 128.41835446040471, 137.76050225094056, 128.41835446040471, 150.28418427375334, 138.30688219110147, 137.76050225094056, 128.41835446040471, 150.28418427375334]
finished agent # 1
Number of computed tubes:  2167
Number of saved tubes:  3808
Number of saved without search tubes:  0
Number of virtual modes:  2
Number of virtual edges:  2
Final Number of computed tubes:  2167
Final Number of saved tubes:  3808
Final Number of ultrasaved tubes:  0
execution time:  2.972943921883901
transform time per agent: [0.0510729193687439]
virtual:
plt.tight_layout()
real:
plt.tight_layout()

==> Figures/linear-S-t-r-sym2/data.txt <==
len(self.uncovered_sets.list_poly),  1 th  mode  (0.0, -40.0, 0)  is:  0
FIXED POINT HAS BEEN REACHED!!!
final_tube_initial_set:  [[ -5.      -81.       -1.     ]
 [  5.5     -74.38484   1.     ]]
final_tube_initial_set_volume:  138.91835446040471
Segment  2  tube is computed with waypoint:  [-40, 0, 0]
Segment  3  tube is computed with waypoint:  [-40, 40, 0]
Segment  4  tube is computed with waypoint:  [40, 40, 0]
Segment  5  tube is computed with waypoint:  [40, 80, 0]
Segment  6  tube is computed with waypoint:  [-40, 80, 0]
Segment  7  tube is computed with waypoint:  [-40, 120, 0]
Segment  8  tube is computed with waypoint:  [40, 120, 0]
Segment  9  tube is computed with waypoint:  [40, 160, 0]
Segment  10  tube is computed with waypoint:  [-40, 160, 0]
Segment  11  tube is computed with waypoint:  [-40, 200, 0]
Segment  12  tube is computed with waypoint:  [40, 200, 0]
Segment  13  tube is computed with waypoint:  [40, 240, 0]
Segment  14  tube is computed with waypoint:  [-40, 240, 0]
Segment  15  tube is computed with waypoint:  [-40, 280, 0]
initset volume: 
[41.27732821941579, 91.15863058495725, 138.91835446040471, 91.15863058495725, 312.5662975359106, 91.15863058495725, 312.5662975359106, 91.15863058495705, 312.5662975359106, 91.15863058495705, 312.5662975359106, 91.15863058495705, 312.5662975359106, 91.15863058495705, 312.5662975359106, 91.15863058495705]
finished agent # 1
Number of computed tubes:  601
Number of saved tubes:  36
Number of saved without search tubes:  3826
Number of virtual modes:  2
Number of virtual edges:  2
Final Number of computed tubes:  601
Final Number of saved tubes:  36
Final Number of ultrasaved tubes:  3826
execution time:  0.44798758029937746
transform time per agent: [0.050145411491394044]
virtual:
plt.tight_layout()
real:
plt.tight_layout()

==> Figures/linear-S-t-sym0/data.txt <==
Segment  0  tube is computed with waypoint:  [40, -40, 0]
Segment  1  tube is computed with waypoint:  [40, 0, 0]
Segment  2  tube is computed with waypoint:  [-40, 0, 0]
Segment  3  tube is computed with waypoint:  [-40, 40, 0]
Segment  4  tube is computed with waypoint:  [40, 40, 0]
Segment  5  tube is computed with waypoint:  [40, 80, 0]
Segment  6  tube is computed with waypoint:  [-40, 80, 0]
Segment  7  tube is computed with waypoint:  [-40, 120, 0]
Segment  8  tube is computed with waypoint:  [40, 120, 0]
Segment  9  tube is computed with waypoint:  [40, 160, 0]
Segment  10  tube is computed with waypoint:  [-40, 160, 0]
Segment  11  tube is computed with waypoint:  [-40, 200, 0]
Segment  12  tube is computed with waypoint:  [40, 200, 0]
Segment  13  tube is computed with waypoint:  [40, 240, 0]
Segment  14  tube is computed with waypoint:  [-40, 240, 0]
Segment  15  tube is computed with waypoint:  [-40, 280, 0]
initset volume: 
[84.63752396735562, 89.8817910826939, 137.92781683569063, 84.4422954080793, 137.92781683569063, 77.40543233778348, 137.92781683569063, 84.44228573888233, 263.31674123177305, 168.74436050638695, 272.3541751064057, 184.0847492166805, 272.3541751064057, 168.74434780548245, 272.3541751064057, 184.08473802620676]
finished agent # 1
Number of computed tubes:  6131
Number of saved tubes:  0
Number of saved without search tubes:  0
Number of virtual modes:  3
Number of virtual edges:  4
Final Number of computed tubes:  6131
Final Number of saved tubes:  0
Final Number of ultrasaved tubes:  0
execution time:  2.4915050983428957
virtual:
plt.tight_layout()
real:
plt.tight_layout()

==> Figures/linear-S-t-sym1/data.txt <==
virtual edge:  ((-80.0, 0.0, 0.0), (0, -40, 0))
abs_edges_guards_union:  [[  -5.   -5. -100.]
 [   5.    5.  100.]]
virtual edge:  ((0, -40, 0), (80, 0, 0))
abs_edges_guards_union:  [[  -5.   -5. -100.]
 [   5.    5.  100.]]
virtual edge:  ((80, 0, 0), (0, -40, 0))
abs_edges_guards_union:  [[  -5.   -5. -100.]
 [   5.    5.  100.]]
virtual edge:  ((0, -40, 0), (-80, 0, 0))
abs_edges_guards_union:  [[  -5.   -5. -100.]
 [   5.    5.  100.]]
warning, called region bbox function on polytope
warning, called region bbox function on polytope
bounded_initset_u after_volume:  4.0
bounded_initset_u after:  [[-80.5  -0.5  -2. ]
 [-79.5   0.5   2. ]]
final_tube_initial_set:  [[-80.5      -0.5      -2.     ]
 [-74.38484   1.        2.5    ]]
final_tube_initial_set_volume:  41.27732821941579
Segment  0  tube is computed with waypoint:  [40, -40, 0]
bounded_initset_u after_volume:  6.331694083578462
bounded_initset_u after:  [[ -5.      -40.2668   -0.9615 ]
 [  0.25    -39.6996    1.16478]]
final_tube_initial_set:  [[ -5.      -40.5      -1.     ]
 [  0.5     -37.18514   1.5    ]]
final_tube_initial_set_volume:  45.579315292478626
Segment  1  tube is computed with waypoint:  [40, 0, 0]
bounded_initset_u after_volume:  9.584594989790787
bounded_initset_u after:  [[79.09417 -5.      -0.63764]
 [80.28452  0.25     0.89606]]
final_tube_initial_set:  [[74.38484 -5.      -1.     ]
 [80.5      0.5      1.     ]]
final_tube_initial_set_volume:  67.26675709830722
Segment  2  tube is computed with waypoint:  [-40, 0, 0]
bounded_initset_u after_volume:  4.871311993757791
bounded_initset_u after:  [[ -0.25    -40.56923  -0.55493]
 [  5.      -39.7332    0.55493]]
final_tube_initial_set:  [[ -0.5     -41.       -1.     ]
 [  5.5     -37.18514   1.     ]]
final_tube_initial_set_volume:  45.778311527981344
Segment  3  tube is computed with waypoint:  [-40, 40, 0]
bounded_initset_u after_volume:  8.431811814997662
bounded_initset_u after:  [[-80.28452  -5.       -0.63764]
 [-79.02514   0.25      0.63764]]
final_tube_initial_set:  [[-80.5      -5.       -1.     ]
 [-74.38484   0.5       1.     ]]
final_tube_initial_set_volume:  67.26675709830722
Segment  4  tube is computed with waypoint:  [40, 40, 0]
bounded_initset_u after_volume:  4.871311993757791
bounded_initset_u after:  [[ -5.      -40.56923  -0.55493]
 [  0.25    -39.7332    0.55493]]
final_tube_initial_set:  [[ -5.      -41.       -1.     ]
 [  0.5     -37.18514   1.     ]]
final_tube_initial_set_volume:  41.9634522339829
Segment  5  tube is computed with waypoint:  [40, 80, 0]
bounded_initset_u after_volume:  7.96961093457834
bounded_initset_u after:  [[79.09417 -5.      -0.63764]
 [80.28452  0.25     0.63764]]
final_tube_initial_set:  [[74.38484 -5.      -1.     ]
 [80.5      0.5      1.     ]]
final_tube_initial_set_volume:  67.26675709830722
Segment  6  tube is computed with waypoint:  [-40, 80, 0]
bounded_initset_u after_volume:  4.871311993757791
bounded_initset_u after:  [[ -0.25    -40.56923  -0.55493]
 [  5.      -39.7332    0.55493]]
final_tube_initial_set:  [[ -0.5     -41.       -1.     ]
 [  5.5     -37.18514   1.     ]]
final_tube_initial_set_volume:  45.778311527981344
Segment  7  tube is computed with waypoint:  [-40, 120, 0]
bounded_initset_u after_volume:  16.060593933328878
bounded_initset_u after:  [[-80.28452  -5.       -0.63764]
 [-79.02514   5.        0.63764]]
final_tube_initial_set:  [[-80.5      -5.       -1.     ]
 [-74.38484   5.5       1.     ]]
final_tube_initial_set_volume:  128.41835446040471
Segment  8  tube is computed with waypoint:  [40, 120, 0]
bounded_initset_u after_volume:  58.26736071741007
bounded_initset_u after:  [[ -5.      -45.       -0.55493]
 [  0.25    -35.        0.55493]]
final_tube_initial_set:  [[ -5.      -45.       -1.     ]
 [  0.5     -32.47632   1.     ]]
final_tube_initial_set_volume:  137.76050225094048
Segment  9  tube is computed with waypoint:  [40, 160, 0]
bounded_initset_u after_volume:  16.707141129214737
bounded_initset_u after:  [[79.01055 -5.      -0.65346]
 [80.28892  5.       0.65346]]
final_tube_initial_set:  [[74.38484 -5.      -1.     ]
 [80.5      5.5      1.     ]]
final_tube_initial_set_volume:  128.41835446040471
Segment  10  tube is computed with waypoint:  [-40, 160, 0]
bounded_initset_u after_volume:  58.26736071741007
bounded_initset_u after:  [[ -0.25    -45.       -0.55493]
 [  5.      -35.        0.55493]]
final_tube_initial_set:  [[ -0.5     -45.       -1.     ]
 [  5.5     -32.47632   1.     ]]
final_tube_initial_set_volume:  150.28418427375325
Segment  11  tube is computed with waypoint:  [-40, 200, 0]
bounded_initset_u after_volume:  17.72439691377647
bounded_initset_u after:  [[-80.28892  -5.       -0.65346]
 [-78.93272   5.        0.65346]]
final_tube_initial_set:  [[-80.5      -5.       -1.     ]
 [-73.91396   5.5       1.     ]]
final_tube_initial_set_volume:  138.30688219110147
Segment  12  tube is computed with waypoint:  [40, 200, 0]
bounded_initset_u after_volume:  58.267360717410796
bounded_initset_u after:  [[ -5.      -45.       -0.55493]
 [  0.25    -35.        0.55493]]
final_tube_initial_set:  [[ -5.      -45.       -1.     ]
 [  0.5     -32.47632   1.     ]]
final_tube_initial_set_volume:  137.76050225094048
Segment  13  tube is computed with waypoint:  [40, 240, 0]
bounded_initset_u after_volume:  16.707141129214737
bounded_initset_u after:  [[79.01055 -5.      -0.65346]
 [80.28892  5.       0.65346]]
final_tube_initial_set:  [[74.38484 -5.      -1.     ]
 [80.5      5.5      1.     ]]
final_tube_initial_set_volume:  128.41835446040471
Segment  14  tube is computed with waypoint:  [-40, 240, 0]
bounded_initset_u after_volume:  58.26736071741007
bounded_initset_u after:  [[ -0.25    -45.       -0.55493]
 [  5.      -35.        0.55493]]
final_tube_initial_set:  [[ -0.5     -45.       -1.     ]
 [  5.5     -32.47632   1.     ]]
final_tube_initial_set_volume:  150.28418427375325
Segment  15  tube is computed with waypoint:  [-40, 280, 0]
initset volume: 
[41.27732821941579, 45.579315292478626, 67.26675709830722, 45.778311527981344, 67.26675709830722, 41.9634522339829, 67.26675709830722, 45.77831152798126, 128.41835446040471, 137.76050225094056, 128.41835446040471, 150.28418427375334, 138.30688219110147, 137.76050225094056, 128.41835446040471, 150.28418427375334]
finished agent # 1
Number of computed tubes:  2419
Number of saved tubes:  3544
Number of saved without search tubes:  0
Number of virtual modes:  3
Number of virtual edges:  4
Final Number of computed tubes:  2419
Final Number of saved tubes:  3544
Final Number of ultrasaved tubes:  0
execution time:  3.1400619467099506
transform time per agent: [0.05078827937444051]
virtual:
plt.tight_layout()
real:
plt.tight_layout()

==> Figures/linear-S-t-sym2/data.txt <==
len(self.uncovered_sets.list_poly),  2 th  mode  (80, 0, 0)  is:  0
FIXED POINT HAS BEEN REACHED!!!
final_tube_initial_set:  [[-81.       -5.       -1.     ]
 [-74.38484   0.5       1.     ]]
final_tube_initial_set_volume:  72.76675709830722
Segment  4  tube is computed with waypoint:  [40, 40, 0]
Segment  5  tube is computed with waypoint:  [40, 80, 0]
Segment  6  tube is computed with waypoint:  [-40, 80, 0]
Segment  7  tube is computed with waypoint:  [-40, 120, 0]
Segment  8  tube is computed with waypoint:  [40, 120, 0]
Segment  9  tube is computed with waypoint:  [40, 160, 0]
Segment  10  tube is computed with waypoint:  [-40, 160, 0]
Segment  11  tube is computed with waypoint:  [-40, 200, 0]
Segment  12  tube is computed with waypoint:  [40, 200, 0]
Segment  13  tube is computed with waypoint:  [40, 240, 0]
Segment  14  tube is computed with waypoint:  [-40, 240, 0]
Segment  15  tube is computed with waypoint:  [-40, 280, 0]
initset volume: 
[41.27732821941579, 45.579315292478626, 67.26675709830722, 45.778311527981344, 72.76675709830722, 100.14005646745917, 67.26675709830722, 100.140056467459, 178.60931287766317, 100.140056467459, 67.26675709830722, 100.140056467459, 178.60931287766317, 100.140056467459, 67.26675709830722, 100.140056467459]
finished agent # 1
Number of computed tubes:  603
Number of saved tubes:  40
Number of saved without search tubes:  2290
Number of virtual modes:  3
Number of virtual edges:  4
Final Number of computed tubes:  603
Final Number of saved tubes:  40
Final Number of ultrasaved tubes:  2290
execution time:  0.4616823156674703
transform time per agent: [0.05008243719736735]


virtual:
plt.tight_layout()
real:
plt.tight_layout()

==> Figures/linear-kuch-t-r-2D/data.txt <==
num of modes: 2
num of edges: 2
num of computed tubes: 123
num of transformed tubes: 51
num of segments before no cache miss: 4
num of segments before fixed point: 4
total num of segments: 16
time = 6.92 min


plot:
virtual:
plt.ylim([-15, 5])
plt.xlim([-15, 5])
real:
plt.ylim([-8, 35])
plt.xlim([-8, 75])

==> Figures/linear-nonsymmetric-t-2D/data.txt <==
num of modes: 12
num of edges: 13
num of computed tubes: 325
num of transformed tubes: 82
num of segments before no cache miss: 10
num of segments before fixed point: 12
time: 0.38 min

virtual:
plt.ylim([-15, 5])
plt.xlim([-15, 5])

real:
plt.ylim([-8, 35])
plt.xlim([-8, 60])

==> Figures/linear-nonsymmetric-t-r-2D/data.txt <==
num of modes: 7
num of edges: 11
num of computed tubes: 163.29
num of transformed tubes: 123.7
num of segments before no cache miss: 10
num of segments before fixed point: 12
total number of segments: 14
time: 0.372 min

virtual:
plt.ylim([-15, 5])
plt.xlim([-15, 5])

real:
plt.ylim([-8, 35])
plt.xlim([-8, 60])

==> Figures/linear-random-t-r-sym0/data.txt <==
num of modes: 7
num of edges: 11
num of computed tubes: 343
num of transformed tubes: 0
num of copied tubes: 0
# num of segments before no cache miss: 
num of segments before fixed point: -
time: 0.15 min

virtual:
plt.tight_layout()
real:
plt.tight_layout()

==> Figures/linear-random-t-r-sym1/data.txt <==
virtual edge:  ((0.0, -9.0, 0.0), (-0.0, -12.0, 0))
abs_edges_guards_union:  [[  -0.83866   -0.83866 -100.     ]
 [   0.83866    0.83866  100.     ]]
virtual edge:  ((-0.0, -12.0, 0), (0.0, -3.0, 0))
abs_edges_guards_union:  [[  -0.78568   -0.78568 -100.     ]
 [   0.78568    0.78568  100.     ]]
virtual edge:  ((0.0, -3.0, 0), (0.0, -4.0, 0))
abs_edges_guards_union:  [[  -0.82059   -0.82059 -100.     ]
 [   0.82059    0.82059  100.     ]]
virtual edge:  ((0.0, -4.0, 0), (0.0, -3.0, 0))
abs_edges_guards_union:  [[  -0.8268   -0.8268 -100.    ]
 [   0.8268    0.8268  100.    ]]
virtual edge:  ((0.0, -3.0, 0), (0.0, -8.0, 0))
abs_edges_guards_union:  [[  -0.6957    -0.75895 -100.     ]
 [   0.75895    0.56921  100.     ]]
virtual edge:  ((0.0, -8.0, 0), (0.0, -4.0, 0))
abs_edges_guards_union:  [[  -0.81863   -0.81863 -100.     ]
 [   0.81863    0.81863  100.     ]]
virtual edge:  ((0.0, -4.0, 0), (-0.0, -5.0, 0))
abs_edges_guards_union:  [[  -0.72761   -0.72761 -100.     ]
 [   0.72761    0.72761  100.     ]]
virtual edge:  ((-0.0, -5.0, 0), (0.0, -5.0, 0))
abs_edges_guards_union:  [[  -0.74279   -0.74279 -100.     ]
 [   0.74279    0.74279  100.     ]]
virtual edge:  ((0.0, -5.0, 0), (-0.0, -11.0, 0))
abs_edges_guards_union:  [[  -0.80931   -0.80931 -100.     ]
 [   0.80931    0.80931  100.     ]]
virtual edge:  ((-0.0, -11.0, 0), (0.0, -4.0, 0))
abs_edges_guards_union:  [[  -0.67557   -0.67557 -100.     ]
 [   0.67557    0.67557  100.     ]]
virtual edge:  ((0.0, -4.0, 0), (0.0, -4.0, 0))
abs_edges_guards_union:  [[  -0.78784   -0.78784 -100.     ]
 [   0.78784    0.78784  100.     ]]
warning, called region bbox function on polytope
warning, called region bbox function on polytope
bounded_initset_u after_volume:  1.953757225433526
bounded_initset_u after:  [[-0.69888 -9.99942 -0.5    ]
 [ 0.69888 -8.60165  0.5    ]]
final_tube_initial_set:  [[ -1.      -10.       -0.5    ]
 [  1.       -7.99044   1.     ]]
final_tube_initial_set_volume:  6.028680636256345
Segment  0  tube is computed with waypoint:  [2.5, 0.5, 0]
bounded_initset_u after_volume:  0.9604105780888301
bounded_initset_u after:  [[ -0.39612 -12.39344  -0.37665]
 [  0.46371 -11.28381   0.62996]]
final_tube_initial_set:  [[ -0.5     -12.5      -0.5    ]
 [  0.5     -10.34485   1.     ]]
final_tube_initial_set_volume:  3.232723271836597
Segment  1  tube is computed with waypoint:  [13.2, 5, 0]
bounded_initset_u after_volume:  0.9678661961225477
bounded_initset_u after:  [[-0.59134 -3.79054 -0.3646 ]
 [ 0.36546 -2.73507  0.5938 ]]
final_tube_initial_set:  [[-1.      -4.      -0.5    ]
 [ 0.5     -2.33985  1.     ]]
final_tube_initial_set_volume:  3.7353318278476704
Segment  2  tube is computed with waypoint:  [14, 8, 0]
bounded_initset_u after_volume:  1.7476880548444707
bounded_initset_u after:  [[-0.55094 -4.60039 -0.42794]
 [ 0.61058 -3.35869  0.78383]]
final_tube_initial_set:  [[-1.      -5.      -0.5    ]
 [ 1.      -2.81073  1.     ]]
final_tube_initial_set_volume:  6.567795648999811
Segment  3  tube is computed with waypoint:  [17.2, 10, 0]
bounded_initset_u after_volume:  1.8101533988250351
bounded_initset_u after:  [[-0.51417 -3.80111 -0.42442]
 [ 0.75895 -2.61396  0.77326]]
final_tube_initial_set:  [[-1.      -4.      -0.5    ]
 [ 1.      -2.33985  1.     ]]
final_tube_initial_set_volume:  4.980442437130227
Segment  4  tube is computed with waypoint:  [20.2, 9, 0]
bounded_initset_u after_volume:  2.1138365320237735
bounded_initset_u after:  [[-0.81863 -8.7649  -0.43154]
 [ 0.54449 -7.50019  0.79461]]
final_tube_initial_set:  [[-1.      -9.      -0.5    ]
 [ 1.      -7.04868  1.     ]]
final_tube_initial_set_volume:  5.853974273150493
Segment  5  tube is computed with waypoint:  [27.2, 13, 0]
bounded_initset_u after_volume:  1.2037530176100462
bounded_initset_u after:  [[-0.54472 -4.64154 -0.37921]
 [ 0.43013 -3.42719  0.63764]]
final_tube_initial_set:  [[-1.      -5.      -0.5    ]
 [ 0.5     -2.81073  1.     ]]
final_tube_initial_set_volume:  4.9258467367498575
Segment  6  tube is computed with waypoint:  [29.2, 16.25, 0]
bounded_initset_u after_volume:  1.5699740929423742
bounded_initset_u after:  [[-0.56295 -4.2937  -0.42442]
 [ 0.53036 -3.09473  0.77326]]
final_tube_initial_set:  [[-1.      -4.5     -0.5    ]
 [ 1.      -2.81073  1.     ]]
final_tube_initial_set_volume:  5.067795648999811
Segment  7  tube is computed with waypoint:  [32.2, 18, 0]
bounded_initset_u after_volume:  1.5003852952794576
bounded_initset_u after:  [[-0.55444 -4.85071 -0.42442]
 [ 0.57555 -3.74208  0.77326]]
final_tube_initial_set:  [[-1.      -5.      -0.5    ]
 [ 1.      -3.28162  1.     ]]
final_tube_initial_set_volume:  5.155148830335638
Segment  8  tube is computed with waypoint:  [36.2, 19, 0]
bounded_initset_u after_volume:  1.5912659769737232
bounded_initset_u after:  [[-0.515   -6.0756  -0.41101]
 [ 0.74279 -4.96975  0.73303]]
final_tube_initial_set:  [[-1.      -6.5     -0.5    ]
 [ 1.      -4.22338  1.     ]]
final_tube_initial_set_volume:  6.829855193308375
Segment  9  tube is computed with waypoint:  [41.4, 17.5, 0]
bounded_initset_u after_volume:  1.1776285028806723
bounded_initset_u after:  [[-0.44904 -6.22008 -0.39863]
 [ 0.4999  -5.08626  0.69589]]
final_tube_initial_set:  [[-0.5     -6.5     -0.5    ]
 [ 0.5     -4.69426  1.     ]]
final_tube_initial_set_volume:  2.708604187453824
Segment  10  tube is computed with waypoint:  [46.2, 15, 0]
bounded_initset_u after_volume:  0.9941243916278314
bounded_initset_u after:  [[ -0.67557 -11.47101  -0.39863]
 [  0.33751 -10.57446   0.69589]]
final_tube_initial_set:  [[ -1.      -11.5      -0.5    ]
 [  0.5      -9.87397   1.     ]]
final_tube_initial_set_volume:  3.6585700216633024
Segment  11  tube is computed with waypoint:  [47.7, 26, 0]
bounded_initset_u after_volume:  0.9251401081682231
bounded_initset_u after:  [[-0.378   -4.41447 -0.36233]
 [ 0.62767 -3.44544  0.587  ]]
final_tube_initial_set:  [[-0.5     -4.5     -0.5    ]
 [ 1.      -2.81073  1.     ]]
final_tube_initial_set_volume:  3.800846736749858
Segment  12  tube is computed with waypoint:  [51.2, 27.5, 0]
bounded_initset_u after_volume:  1.5156711036250754
bounded_initset_u after:  [[-0.41372 -4.24495 -0.42097]
 [ 0.74175 -3.13693  0.7629 ]]
final_tube_initial_set:  [[-0.5     -4.5     -0.5    ]
 [ 1.      -2.81073  1.     ]]
final_tube_initial_set_volume:  3.800846736749858
Segment  13  tube is computed with waypoint:  [54.7, 26.5, 0]
initset volume: 
[11.778643731297485, 6.258447199756983, 5.60482588882559, 12.49558139334597, 8.020682780608622, 10.898929181201318, 9.64125283649961, 9.542177713042806, 7.60909233868507, 10.498035410106922, 5.3269822398381965, 4.641336235366438, 6.572638712440799, 5.823034593228792]
finished agent # 1
Number of computed tubes:  186.28571428571422
Number of saved tubes:  260.7142857142858
Number of saved without search tubes:  0
Number of virtual modes:  7
Number of virtual edges:  11
Final Number of computed tubes:  186.28571428571422
Final Number of saved tubes:  260.7142857142858
Final Number of ultrasaved tubes:  0
execution time:  0.2776744802792867
transform time per agent: [0.04361815055211385]

virtual:
plt.tight_layout()
real:
plt.tight_layout()

==> Figures/linear-random-t-r-sym2/data.txt <==
  self.grid_resolution)
warning, called region bbox function on polytope
len(self.uncovered_sets.list_poly),  0 th  mode  (0.0, -9.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  1 th  mode  (-0.0, -12.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  2 th  mode  (0.0, -3.0, 0)  is:  1
len(self.uncovered_sets.list_poly),  3 th  mode  (0.0, -4.0, 0)  is:  2
len(self.uncovered_sets.list_poly),  4 th  mode  (0.0, -8.0, 0)  is:  1
len(self.uncovered_sets.list_poly),  5 th  mode  (-0.0, -5.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  6 th  mode  (-0.0, -11.0, 0)  is:  0
final_tube_initial_set:  [[-1.      -4.      -0.5    ]
 [ 0.5     -2.33985  1.     ]]
final_tube_initial_set_volume:  3.7353318278476704
Segment  2  tube is computed with waypoint:  [14, 8, 0]
bounded_initset_u after_volume:  3.0218710507552244
bounded_initset_u after:  [[-0.60267 -5.06604 -0.4352 ]
 [ 0.81721 -3.35084  0.80561]]
warning, called region bbox function on polytope
warning, called region bbox function on polytope
len(self.uncovered_sets.list_poly),  0 th  mode  (0.0, -9.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  1 th  mode  (-0.0, -12.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  2 th  mode  (0.0, -3.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  3 th  mode  (0.0, -4.0, 0)  is:  2
len(self.uncovered_sets.list_poly),  4 th  mode  (0.0, -8.0, 0)  is:  1
len(self.uncovered_sets.list_poly),  5 th  mode  (-0.0, -5.0, 0)  is:  1
len(self.uncovered_sets.list_poly),  6 th  mode  (-0.0, -11.0, 0)  is:  0
final_tube_initial_set:  [[-1.      -5.5     -0.5    ]
 [ 1.      -2.81073  1.     ]]
final_tube_initial_set_volume:  8.06779564899981
Segment  3  tube is computed with waypoint:  [17.2, 10, 0]
bounded_initset_u after_volume:  1.8101533988250351
bounded_initset_u after:  [[-0.51417 -3.80111 -0.42442]
 [ 0.75895 -2.61396  0.77326]]
warning, called region bbox function on polytope
len(self.uncovered_sets.list_poly),  0 th  mode  (0.0, -9.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  1 th  mode  (-0.0, -12.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  2 th  mode  (0.0, -3.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  3 th  mode  (0.0, -4.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  4 th  mode  (0.0, -8.0, 0)  is:  2
len(self.uncovered_sets.list_poly),  5 th  mode  (-0.0, -5.0, 0)  is:  1
len(self.uncovered_sets.list_poly),  6 th  mode  (-0.0, -11.0, 0)  is:  0
final_tube_initial_set:  [[-1.      -4.      -0.5    ]
 [ 1.      -2.33985  1.     ]]
final_tube_initial_set_volume:  4.980442437130227
Segment  4  tube is computed with waypoint:  [20.2, 9, 0]
bounded_initset_u after_volume:  2.6525976249591223
bounded_initset_u after:  [[-0.92378 -8.96864 -0.43154]
 [ 0.54449 -7.49524  0.79461]]
warning, called region bbox function on polytope
len(self.uncovered_sets.list_poly),  0 th  mode  (0.0, -9.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  1 th  mode  (-0.0, -12.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  2 th  mode  (0.0, -3.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  3 th  mode  (0.0, -4.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  4 th  mode  (0.0, -8.0, 0)  is:  2
len(self.uncovered_sets.list_poly),  5 th  mode  (-0.0, -5.0, 0)  is:  1
len(self.uncovered_sets.list_poly),  6 th  mode  (-0.0, -11.0, 0)  is:  0
final_tube_initial_set:  [[-1.      -9.      -0.5    ]
 [ 1.      -6.57779  1.     ]]
final_tube_initial_set_volume:  7.266621091550213
Segment  5  tube is computed with waypoint:  [27.2, 13, 0]
bounded_initset_u after_volume:  1.259904778952988
bounded_initset_u after:  [[-0.55269 -4.64154 -0.38449]
 [ 0.44171 -3.42086  0.65346]]
warning, called region bbox function on polytope
warning, called region bbox function on polytope
len(self.uncovered_sets.list_poly),  0 th  mode  (0.0, -9.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  1 th  mode  (-0.0, -12.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  2 th  mode  (0.0, -3.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  3 th  mode  (0.0, -4.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  4 th  mode  (0.0, -8.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  5 th  mode  (-0.0, -5.0, 0)  is:  2
len(self.uncovered_sets.list_poly),  6 th  mode  (-0.0, -11.0, 0)  is:  0
final_tube_initial_set:  [[-1.      -5.      -0.5    ]
 [ 0.5     -2.81073  1.     ]]
final_tube_initial_set_volume:  4.9258467367498575
Segment  6  tube is computed with waypoint:  [29.2, 16.25, 0]
bounded_initset_u after_volume:  1.5699740929423742
bounded_initset_u after:  [[-0.56295 -4.2937  -0.42442]
 [ 0.53036 -3.09473  0.77326]]
warning, called region bbox function on polytope
len(self.uncovered_sets.list_poly),  0 th  mode  (0.0, -9.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  1 th  mode  (-0.0, -12.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  2 th  mode  (0.0, -3.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  3 th  mode  (0.0, -4.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  4 th  mode  (0.0, -8.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  5 th  mode  (-0.0, -5.0, 0)  is:  2
len(self.uncovered_sets.list_poly),  6 th  mode  (-0.0, -11.0, 0)  is:  0
final_tube_initial_set:  [[-1.      -4.5     -0.5    ]
 [ 1.      -2.81073  1.     ]]
final_tube_initial_set_volume:  5.067795648999811
Segment  7  tube is computed with waypoint:  [32.2, 18, 0]
bounded_initset_u after_volume:  1.5003852952794576
bounded_initset_u after:  [[-0.55444 -4.85071 -0.42442]
 [ 0.57555 -3.74208  0.77326]]
warning, called region bbox function on polytope
warning, called region bbox function on polytope
len(self.uncovered_sets.list_poly),  0 th  mode  (0.0, -9.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  1 th  mode  (-0.0, -12.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  2 th  mode  (0.0, -3.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  3 th  mode  (0.0, -4.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  4 th  mode  (0.0, -8.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  5 th  mode  (-0.0, -5.0, 0)  is:  3
len(self.uncovered_sets.list_poly),  6 th  mode  (-0.0, -11.0, 0)  is:  0
final_tube_initial_set:  [[-1.      -5.      -0.5    ]
 [ 1.      -3.28162  1.     ]]
final_tube_initial_set_volume:  5.155148830335638
Segment  8  tube is computed with waypoint:  [36.2, 19, 0]
bounded_initset_u after_volume:  2.0347651625292813
bounded_initset_u after:  [[-0.53709 -6.2802  -0.41758]
 [ 0.77681 -4.95693  0.75274]]
warning, called region bbox function on polytope
warning, called region bbox function on polytope
len(self.uncovered_sets.list_poly),  0 th  mode  (0.0, -9.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  1 th  mode  (-0.0, -12.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  2 th  mode  (0.0, -3.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  3 th  mode  (0.0, -4.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  4 th  mode  (0.0, -8.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  5 th  mode  (-0.0, -5.0, 0)  is:  3
len(self.uncovered_sets.list_poly),  6 th  mode  (-0.0, -11.0, 0)  is:  1
final_tube_initial_set:  [[-1.      -6.5     -0.5    ]
 [ 1.      -4.22338  1.     ]]
final_tube_initial_set_volume:  6.829855193308375
Segment  9  tube is computed with waypoint:  [41.4, 17.5, 0]
bounded_initset_u after_volume:  1.1776285028806723
bounded_initset_u after:  [[-0.44904 -6.22008 -0.39863]
 [ 0.4999  -5.08626  0.69589]]
warning, called region bbox function on polytope
warning, called region bbox function on polytope
len(self.uncovered_sets.list_poly),  0 th  mode  (0.0, -9.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  1 th  mode  (-0.0, -12.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  2 th  mode  (0.0, -3.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  3 th  mode  (0.0, -4.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  4 th  mode  (0.0, -8.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  5 th  mode  (-0.0, -5.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  6 th  mode  (-0.0, -11.0, 0)  is:  2
final_tube_initial_set:  [[-0.5     -6.5     -0.5    ]
 [ 0.5     -4.69426  1.     ]]
final_tube_initial_set_volume:  2.708604187453824
Segment  10  tube is computed with waypoint:  [46.2, 15, 0]
bounded_initset_u after_volume:  1.6183993817327629
bounded_initset_u after:  [[ -0.90272 -11.57907  -0.40163]
 [  0.37631 -10.43556   0.7049 ]]
warning, called region bbox function on polytope
len(self.uncovered_sets.list_poly),  0 th  mode  (0.0, -9.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  1 th  mode  (-0.0, -12.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  2 th  mode  (0.0, -3.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  3 th  mode  (0.0, -4.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  4 th  mode  (0.0, -8.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  5 th  mode  (-0.0, -5.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  6 th  mode  (-0.0, -11.0, 0)  is:  2
FIXED POINT HAS BEEN REACHED!!!
final_tube_initial_set:  [[ -1.      -12.       -0.5    ]
 [  0.5      -9.40309   1.     ]]
final_tube_initial_set_volume:  5.843055135562801
Segment  11  tube is computed with waypoint:  [47.7, 26, 0]
Segment  12  tube is computed with waypoint:  [51.2, 27.5, 0]
Segment  13  tube is computed with waypoint:  [54.7, 26.5, 0]
initset volume: 
[11.778643731297485, 10.95908689370506, 5.60482588882559, 15.640029853795362, 8.020682780608622, 13.642277241469564, 9.64125283649961, 9.542177713042806, 7.60909233868507, 10.498035410106922, 5.3269822398381965, 7.649144300275887, 14.168013635535516, 12.518269148610736]
finished agent # 1
Number of computed tubes:  228.57142857142844
Number of saved tubes:  224.42857142857156
Number of saved without search tubes:  84
Number of virtual modes:  7
Number of virtual edges:  11
Final Number of computed tubes:  228.57142857142844
Final Number of saved tubes:  224.42857142857156
Final Number of ultrasaved tubes:  84
execution time:  0.33018227020899454
transform time per agent: [0.045022924741109215]

virtual:
plt.tight_layout()
real:
plt.tight_layout()

==> Figures/linear-random-t-sym0/data.txt <==
abs_edges_guards_union:  [[  -0.6   -0.6 -100. ]
 [   0.6    0.6  100. ]]
virtual edge:  ((-11.0, -4.0, 0), (-1.0, -3, 0))
abs_edges_guards_union:  [[  -0.6   -0.6 -100. ]
 [   0.6    0.6  100. ]]
virtual edge:  ((-1.0, -3, 0), (-3.0, -2.0, 0))
abs_edges_guards_union:  [[  -0.6   -0.6 -100. ]
 [   0.6    0.6  100. ]]
virtual edge:  ((-3.0, -2.0, 0), (-3.0, 1.0, 0))
abs_edges_guards_union:  [[  -0.6   -0.6 -100. ]
 [   0.6    0.6  100. ]]
virtual edge:  ((-3.0, 1.0, 0), (-7.0, -4.0, 0))
abs_edges_guards_union:  [[  -0.6   -0.6 -100. ]
 [   0.4    0.6  100. ]]
virtual edge:  ((-7.0, -4.0, 0), (-2.0, -3.0, 0))
abs_edges_guards_union:  [[  -0.6   -0.6 -100. ]
 [   0.6    0.6  100. ]]
virtual edge:  ((-2.0, -3.0, 0), (-3.0, -2.0, 0))
abs_edges_guards_union:  [[  -0.6   -0.6 -100. ]
 [   0.6    0.6  100. ]]
virtual edge:  ((-3.0, -2.0, 0), (-4.0, -1.0, 0))
abs_edges_guards_union:  [[  -0.6   -0.6 -100. ]
 [   0.6    0.6  100. ]]
virtual edge:  ((-4.0, -1.0, 0), (-5.0, 2.0, 0))
abs_edges_guards_union:  [[  -0.6   -0.6 -100. ]
 [   0.6    0.6  100. ]]
virtual edge:  ((-5.0, 2.0, 0), (-5.0, 2.0, 0))
abs_edges_guards_union:  [[  -0.6   -0.6 -100. ]
 [   0.6    0.6  100. ]]
virtual edge:  ((-5.0, 2.0, 0), (-2.0, -11.0, 0))
abs_edges_guards_union:  [[  -0.6   -0.6 -100. ]
 [   0.6    0.6  100. ]]
virtual edge:  ((-2.0, -11.0, 0), (-4.0, -2.0, 0))
abs_edges_guards_union:  [[  -0.6   -0.6 -100. ]
 [   0.6    0.6  100. ]]
virtual edge:  ((-4.0, -2.0, 0), (-4.0, 1.0, 0))
abs_edges_guards_union:  [[  -0.6   -0.6 -100. ]
 [   0.6    0.6  100. ]]
warning, called region bbox function on polytope
warning, called region bbox function on polytope
bounded_initset_u after_volume:  1.0
bounded_initset_u after:  [[-5.5 -5.5 -0.5]
 [-4.5 -4.5  0.5]]
final_tube_initial_set:  [[-5.5     -5.5     -0.5    ]
 [-3.60691 -3.72338  1.     ]]
final_tube_initial_set_volume:  5.044946063381301
Segment  0  tube is computed with waypoint:  [2.5, 0.5, 0]
bounded_initset_u after_volume:  0.7272807771023859
bounded_initset_u after:  [[ 1.9     -0.1     -0.37665]
 [ 2.75     0.75     0.62996]]
final_tube_initial_set:  [[ 1.5     -0.5     -0.5    ]
 [ 3.60856  1.2475   1.     ]]
final_tube_initial_set_volume:  5.5270670013886605
Segment  1  tube is computed with waypoint:  [13.2, 5, 0]
bounded_initset_u after_volume:  0.6794618704396377
bounded_initset_u after:  [[12.6      4.4     -0.36011]
 [13.45     5.25     0.58032]]
final_tube_initial_set:  [[12.5      4.      -0.5    ]
 [13.54368  5.66015  1.     ]]
final_tube_initial_set_volume:  2.5989855302854385
Segment  2  tube is computed with waypoint:  [14, 8, 0]
bounded_initset_u after_volume:  0.8553398686018862
bounded_initset_u after:  [[13.4      7.4     -0.42097]
 [14.25     8.25     0.7629 ]]
final_tube_initial_set:  [[13.       7.      -0.5    ]
 [14.67179  8.60191  1.     ]]
final_tube_initial_set_volume:  4.017101526837925
Segment  3  tube is computed with waypoint:  [17.2, 10, 0]
bounded_initset_u after_volume:  0.8455562340988009
bounded_initset_u after:  [[16.6      9.4     -0.41758]
 [17.45    10.25     0.75274]]
final_tube_initial_set:  [[16.5      8.98544 -0.5    ]
 [17.67179 10.5      1.     ]]
final_tube_initial_set_volume:  2.6621274403774478
Segment  4  tube is computed with waypoint:  [20.2, 9, 0]
bounded_initset_u after_volume:  0.9947720402652711
bounded_initset_u after:  [[19.6      8.75    -0.41758]
 [20.6      9.6      0.75274]]
final_tube_initial_set:  [[19.5      8.5     -0.5    ]
 [21.37562 10.18927  1.     ]]
final_tube_initial_set_volume:  4.752625617433893
Segment  5  tube is computed with waypoint:  [27.2, 13, 0]
bounded_initset_u after_volume:  0.734675089624425
bounded_initset_u after:  [[26.6     12.4     -0.37921]
 [27.45    13.25     0.63764]]
final_tube_initial_set:  [[26.5     12.      -0.5    ]
 [27.61356 13.67471  1.     ]]
final_tube_initial_set_volume:  2.797326510042311
Segment  6  tube is computed with waypoint:  [29.2, 16.25, 0]
bounded_initset_u after_volume:  1.1801877572964157
bounded_initset_u after:  [[28.6     15.65    -0.41426]
 [29.8     16.5      0.74279]]
final_tube_initial_set:  [[28.5     15.5     -0.5    ]
 [30.14268 16.60191  1.     ]]
final_tube_initial_set_volume:  2.715127563451586
Segment  7  tube is computed with waypoint:  [32.2, 18, 0]
bounded_initset_u after_volume:  1.2360057312937556
bounded_initset_u after:  [[31.6     17.4     -0.42794]
 [32.8     18.25     0.78383]]
final_tube_initial_set:  [[31.5     17.      -0.5    ]
 [33.20091 18.54368  1.     ]]
final_tube_initial_set_volume:  3.9384870304285724
Segment  8  tube is computed with waypoint:  [36.2, 19, 0]
bounded_initset_u after_volume:  1.1539093202474555
bounded_initset_u after:  [[35.6     18.4     -0.40782]
 [36.8     19.25     0.72346]]
final_tube_initial_set:  [[35.5     17.95632 -0.5    ]
 [37.27079 19.5      1.     ]]
final_tube_initial_set_volume:  4.100301013460926
Segment  9  tube is computed with waypoint:  [41.4, 17.5, 0]
bounded_initset_u after_volume:  1.0926332465598922
bounded_initset_u after:  [[40.8     17.25    -0.3928 ]
 [42.      18.1      0.67841]]
final_tube_initial_set:  [[40.5     16.86897 -0.5    ]
 [42.73003 18.5      1.     ]]
final_tube_initial_set_volume:  5.455867105048773
Segment  10  tube is computed with waypoint:  [46.2, 15, 0]
bounded_initset_u after_volume:  1.1286612744105629
bounded_initset_u after:  [[45.6     14.75    -0.40163]
 [46.8     15.6      0.7049 ]]
final_tube_initial_set:  [[45.5     14.5     -0.5    ]
 [47.05532 16.59691  1.     ]]
final_tube_initial_set_volume:  4.8920682993418865
Segment  11  tube is computed with waypoint:  [47.7, 26, 0]
bounded_initset_u after_volume:  0.9592402879078017
bounded_initset_u after:  [[47.1     25.4     -0.36011]
 [48.3     26.25     0.58032]]
final_tube_initial_set:  [[47.      25.      -0.5    ]
 [48.67179 26.57279  1.     ]]
final_tube_initial_set_volume:  3.944082596622244
Segment  12  tube is computed with waypoint:  [51.2, 27.5, 0]
bounded_initset_u after_volume:  1.1937264535253043
bounded_initset_u after:  [[50.6     26.9     -0.41758]
 [51.8     27.75     0.75274]]
final_tube_initial_set:  [[50.5     26.48544 -0.5    ]
 [52.17179 28.       1.     ]]
final_tube_initial_set_volume:  3.7980451798602104
Segment  13  tube is computed with waypoint:  [54.7, 26.5, 0]
initset volume: 
[5.044946063381301, 5.5270670013886605, 2.5989855302854385, 4.017101526837925, 2.6621274403774478, 4.752625617433893, 2.797326510042311, 2.715127563451586, 3.9384870304285724, 4.100301013460926, 5.455867105048773, 4.8920682993418865, 3.944082596622244, 3.7980451798602104]
finished agent # 1
Number of computed tubes:  351
Number of saved tubes:  0
Number of saved without search tubes:  0
Number of virtual modes:  12
Number of virtual edges:  13
Final Number of computed tubes:  351
Final Number of saved tubes:  0
Final Number of ultrasaved tubes:  0
execution time:  0.2271122972170512
virtual:
plt.tight_layout()
real:
plt.tight_layout()

==> Figures/linear-random-t-sym1/data.txt <==
  scene = VerificationScenario(str(os.path.abspath(sys.argv[1])))
virtual edge:  ((-8.0, -6.0, 0.0), (-11.0, -4.0, 0))
abs_edges_guards_union:  [[  -0.6   -0.6 -100. ]
 [   0.6    0.6  100. ]]
virtual edge:  ((-11.0, -4.0, 0), (-1.0, -3, 0))
abs_edges_guards_union:  [[  -0.6   -0.6 -100. ]
 [   0.6    0.6  100. ]]
virtual edge:  ((-1.0, -3, 0), (-3.0, -2.0, 0))
abs_edges_guards_union:  [[  -0.6   -0.6 -100. ]
 [   0.6    0.6  100. ]]
virtual edge:  ((-3.0, -2.0, 0), (-3.0, 1.0, 0))
abs_edges_guards_union:  [[  -0.6   -0.6 -100. ]
 [   0.6    0.6  100. ]]
virtual edge:  ((-3.0, 1.0, 0), (-7.0, -4.0, 0))
abs_edges_guards_union:  [[  -0.6   -0.6 -100. ]
 [   0.4    0.6  100. ]]
virtual edge:  ((-7.0, -4.0, 0), (-2.0, -3.0, 0))
abs_edges_guards_union:  [[  -0.6   -0.6 -100. ]
 [   0.6    0.6  100. ]]
virtual edge:  ((-2.0, -3.0, 0), (-3.0, -2.0, 0))
abs_edges_guards_union:  [[  -0.6   -0.6 -100. ]
 [   0.6    0.6  100. ]]
virtual edge:  ((-3.0, -2.0, 0), (-4.0, -1.0, 0))
abs_edges_guards_union:  [[  -0.6   -0.6 -100. ]
 [   0.6    0.6  100. ]]
virtual edge:  ((-4.0, -1.0, 0), (-5.0, 2.0, 0))
abs_edges_guards_union:  [[  -0.6   -0.6 -100. ]
 [   0.6    0.6  100. ]]
virtual edge:  ((-5.0, 2.0, 0), (-5.0, 2.0, 0))
abs_edges_guards_union:  [[  -0.6   -0.6 -100. ]
 [   0.6    0.6  100. ]]
virtual edge:  ((-5.0, 2.0, 0), (-2.0, -11.0, 0))
abs_edges_guards_union:  [[  -0.6   -0.6 -100. ]
 [   0.6    0.6  100. ]]
virtual edge:  ((-2.0, -11.0, 0), (-4.0, -2.0, 0))
abs_edges_guards_union:  [[  -0.6   -0.6 -100. ]
 [   0.6    0.6  100. ]]
virtual edge:  ((-4.0, -2.0, 0), (-4.0, 1.0, 0))
abs_edges_guards_union:  [[  -0.6   -0.6 -100. ]
 [   0.6    0.6  100. ]]
warning, called region bbox function on polytope
warning, called region bbox function on polytope
bounded_initset_u after_volume:  1.0
bounded_initset_u after:  [[-8.  -6.  -0.5]
 [-7.  -5.   0.5]]
final_tube_initial_set:  [[-8.      -6.      -0.5    ]
 [-6.10691 -4.22338  1.     ]]
final_tube_initial_set_volume:  5.044945933325617
Segment  0  tube is computed with waypoint:  [2.5, 0.5, 0]
bounded_initset_u after_volume:  0.7272807771468031
bounded_initset_u after:  [[-11.3      -5.1      -0.37665]
 [-10.45     -4.25      0.62996]]
final_tube_initial_set:  [[-11.5      -5.5      -0.5    ]
 [ -9.40309  -3.7525    1.     ]]
final_tube_initial_set_volume:  5.496536358791818
Segment  1  tube is computed with waypoint:  [13.2, 5, 0]
bounded_initset_u after_volume:  0.6794618705168755
bounded_initset_u after:  [[-1.4     -3.6     -0.36011]
 [-0.55    -2.75     0.58032]]
final_tube_initial_set:  [[-1.5     -4.      -0.5    ]
 [-0.45632 -2.33985  1.     ]]
final_tube_initial_set_volume:  2.5989855864731086
Segment  2  tube is computed with waypoint:  [14, 8, 0]
bounded_initset_u after_volume:  0.8553398684434742
bounded_initset_u after:  [[-3.8     -2.6     -0.42097]
 [-2.95    -1.75     0.7629 ]]
final_tube_initial_set:  [[-4.      -3.      -0.5    ]
 [-2.33985 -1.39809  1.     ]]
final_tube_initial_set_volume:  3.9891153529663255
Segment  3  tube is computed with waypoint:  [17.2, 10, 0]
bounded_initset_u after_volume:  0.855339868443476
bounded_initset_u after:  [[-3.6      0.4     -0.42097]
 [-2.75     1.25     0.7629 ]]
final_tube_initial_set:  [[-4.      -0.01456 -0.5    ]
 [-2.33985  1.5      1.     ]]
final_tube_initial_set_volume:  3.771586617150336
Segment  4  tube is computed with waypoint:  [20.2, 9, 0]
bounded_initset_u after_volume:  1.0062821981687937
bounded_initset_u after:  [[-7.6     -4.25    -0.42097]
 [-6.6     -3.4      0.7629 ]]
final_tube_initial_set:  [[-8.      -4.5     -0.5    ]
 [-6.10691 -2.81073  1.     ]]
final_tube_initial_set_volume:  4.796894880411313
Segment  5  tube is computed with waypoint:  [27.2, 13, 0]
bounded_initset_u after_volume:  0.7272807771468016
bounded_initset_u after:  [[-2.6     -3.85    -0.37665]
 [-1.75    -3.       0.62996]]
final_tube_initial_set:  [[-3.      -4.      -0.5    ]
 [-1.39809 -2.33985  1.     ]]
final_tube_initial_set_volume:  3.9891153529663255
Segment  6  tube is computed with waypoint:  [29.2, 16.25, 0]
bounded_initset_u after_volume:  1.2075386378025514
bounded_initset_u after:  [[-3.6     -2.35    -0.42097]
 [-2.4     -1.5      0.7629 ]]
final_tube_initial_set:  [[-4.      -2.5     -0.5    ]
 [-1.86897 -0.92721  1.     ]]
final_tube_initial_set_volume:  5.02750721932089
Segment  7  tube is computed with waypoint:  [32.2, 18, 0]
bounded_initset_u after_volume:  1.2506720182669293
bounded_initset_u after:  [[-4.6     -1.6     -0.43154]
 [-3.4     -0.75     0.79461]]
final_tube_initial_set:  [[-5.      -2.      -0.5    ]
 [-2.81073 -0.45632  1.     ]]
final_tube_initial_set_volume:  5.069276192747507
Segment  8  tube is computed with waypoint:  [36.2, 19, 0]
bounded_initset_u after_volume:  1.166917149829552
bounded_initset_u after:  [[-5.8      0.9     -0.41101]
 [-4.6      1.75     0.73303]]
final_tube_initial_set:  [[-6.       0.45632 -0.5    ]
 [-4.22338  2.       1.     ]]
final_tube_initial_set_volume:  4.113786343084793
Segment  9  tube is computed with waypoint:  [41.4, 17.5, 0]
bounded_initset_u after_volume:  1.0926332453961818
bounded_initset_u after:  [[-5.4      2.25    -0.3928 ]
 [-4.2      3.1      0.67841]]
final_tube_initial_set:  [[-5.5      1.86897 -0.5    ]
 [-3.7525   3.5      1.     ]]
final_tube_initial_set_volume:  4.275338419597111
Segment  10  tube is computed with waypoint:  [46.2, 15, 0]
bounded_initset_u after_volume:  1.1164109592157196
bounded_initset_u after:  [[ -2.1     -11.25     -0.39863]
 [ -0.9     -10.4       0.69589]]
final_tube_initial_set:  [[ -2.5     -11.5      -0.5    ]
 [ -0.45632  -9.40309   1.     ]]
final_tube_initial_set_volume:  6.428119220143756
Segment  11  tube is computed with waypoint:  [47.7, 26, 0]
bounded_initset_u after_volume:  0.959240287788529
bounded_initset_u after:  [[-4.1     -2.1     -0.36011]
 [-2.9     -1.25     0.58032]]
final_tube_initial_set:  [[-4.5     -2.5     -0.5    ]
 [-2.33985 -0.92721  1.     ]]
final_tube_initial_set_volume:  5.0962015115138835
Segment  12  tube is computed with waypoint:  [51.2, 27.5, 0]
bounded_initset_u after_volume:  1.2075386378025506
bounded_initset_u after:  [[-4.1      0.4     -0.42097]
 [-2.9      1.25     0.7629 ]]
final_tube_initial_set:  [[-4.5     -0.01456 -0.5    ]
 [-2.33985  1.5      1.     ]]
final_tube_initial_set_volume:  4.907505764580913
Segment  13  tube is computed with waypoint:  [54.7, 26.5, 0]
initset volume: 
[5.044945933325617, 5.496536358791818, 2.5989855864731077, 3.989115352966328, 3.7715866171503363, 4.796894880411308, 3.9891153529663232, 5.027507219320886, 5.069276192747499, 4.113786343084803, 4.275338419597115, 6.428119220143749, 5.096201511513884, 4.907505764580916]
finished agent # 1
Number of computed tubes:  321
Number of saved tubes:  93
Number of saved without search tubes:  0
Number of virtual modes:  12
Number of virtual edges:  13
Final Number of computed tubes:  321
Final Number of saved tubes:  93
Final Number of ultrasaved tubes:  0
execution time:  0.3264403184254964
transform time per agent: [0.049323976039886475]

virtual:
plt.tight_layout()
real:
plt.tight_layout()

==> Figures/linear-random-t-sym2/data.txt <==
bounded_initset_u after:  [[-4.1      0.4     -0.42097]
 [-2.9      1.25     0.7629 ]]
len(self.uncovered_sets.list_poly),  0 th  mode  (-8.0, -6.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  1 th  mode  (-11.0, -4.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  2 th  mode  (-1.0, -3, 0)  is:  0
len(self.uncovered_sets.list_poly),  3 th  mode  (-3.0, -2.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  4 th  mode  (-3.0, 1.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  5 th  mode  (-7.0, -4.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  6 th  mode  (-2.0, -3.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  7 th  mode  (-4.0, -1.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  8 th  mode  (-5.0, 2.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  9 th  mode  (-2.0, -11.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  10 th  mode  (-4.0, -2.0, 0)  is:  0
len(self.uncovered_sets.list_poly),  11 th  mode  (-4.0, 1.0, 0)  is:  1
FIXED POINT HAS BEEN REACHED!!!
final_tube_initial_set:  [[-4.5     -0.01456 -0.5    ]
 [-2.33985  1.5      1.     ]]
final_tube_initial_set_volume:  4.907505764580913
Segment  13  tube is computed with waypoint:  [54.7, 26.5, 0]
initset volume: 
[5.044945933325617, 5.496536358791818, 2.5989855864731077, 3.989115352966328, 3.7715866171503363, 4.796894880411308, 3.9891153529663232, 5.027507219320886, 5.069276192747499, 4.113786343084803, 4.275338419597115, 6.428119220143749, 5.096201511513884, 4.907505764580916]
finished agent # 1
Number of computed tubes:  321
Number of saved tubes:  93
Number of saved without search tubes:  0
Number of virtual modes:  12
Number of virtual edges:  13
Final Number of computed tubes:  321
Final Number of saved tubes:  93
Final Number of ultrasaved tubes:  0
execution time:  0.29055871566136676
transform time per agent: [0.04346789916356405]

virtual:
plt.tight_layout()
real:
plt.tight_layout()

==> Figures/linear-snowflake-t-r-sym0/data.txt <==
num of modes: 2
num of edges: 2
num of computed tubes: 1296
num of transformed tubes: 0
num of copied tubes: 0
# num of segments before no cache miss: 
num of segments before fixed point: -
time: 0.51 min

virtual:
plt.tight_layout()
real:
plt.tight_layout()

==> Figures/linear-snowflake-t-r-sym1/data.txt <==
nce" type such as list or tuple. Support for non-sequence iterables such as generators is deprecated as of NumPy 1.16 and will raise an error in the future.
  scene = VerificationScenario(str(os.path.abspath(sys.argv[1])))
virtual edge:  ((0.0, -16.0, 0.0), (-0.0, -9.0, 0.0))
abs_edges_guards_union:  [[  -1.26491   -1.26491 -100.     ]
 [   1.26491    1.26491  100.     ]]
virtual edge:  ((-0.0, -9.0, 0.0), (-0.0, -9.0, 0.0))
abs_edges_guards_union:  [[  -1.36603   -1.36603 -100.     ]
 [   1.36603    1.36603  100.     ]]
warning, called region bbox function on polytope
warning, called region bbox function on polytope
bounded_initset_u after_volume:  6.400000000000001
bounded_initset_u after:  [[ -0.63246 -16.44384  -2.     ]
 [  0.63246 -15.17893   2.     ]]
final_tube_initial_set:  [[ -1.      -16.5      -2.     ]
 [  1.      -14.11191   2.5    ]]
final_tube_initial_set_volume:  21.49281598512905
Segment  0  tube is computed with waypoint:  [0.0, 0.0, 0.0]
bounded_initset_u after_volume:  3.3898825706896543
bounded_initset_u after:  [[-0.389   -9.88889 -1.06842]
 [ 0.67772 -8.5484   1.30225]]
final_tube_initial_set:  [[ -0.5     -10.       -1.5    ]
 [  1.       -7.99044   1.5    ]]
final_tube_initial_set_volume:  9.043020954384517
Segment  1  tube is computed with waypoint:  [8.88888888888889, 0.0, 0.0]
bounded_initset_u after_volume:  3.028961866000994
bounded_initset_u after:  [[-1.00935 -9.70062 -0.90912]
 [ 0.39648 -8.51564  0.90912]]
final_tube_initial_set:  [[ -1.5     -10.       -1.     ]
 [  0.5      -7.99044   1.     ]]
final_tube_initial_set_volume:  8.038240848341793
Segment  2  tube is computed with waypoint:  [13.333333333333336, 7.69800358919501, 0.0]
bounded_initset_u after_volume:  3.033797238196964
bounded_initset_u after:  [[-0.3648  -9.43215 -0.67841]
 [ 1.36603 -8.1403   0.67841]]
final_tube_initial_set:  [[-0.5     -9.5     -1.     ]
 [ 1.5     -7.51956  1.     ]]
final_tube_initial_set_volume:  7.921769939624774
Segment  3  tube is computed with waypoint:  [17.77777777777778, 0.0, 0.0]
bounded_initset_u after_volume:  2.787192754861756
bounded_initset_u after:  [[-1.      -9.88889 -0.68706]
 [ 0.46519 -8.50454  0.68706]]
final_tube_initial_set:  [[ -1.      -10.       -1.     ]
 [  0.5      -7.99044   1.     ]]
final_tube_initial_set_volume:  6.028680636256345
Segment  4  tube is computed with waypoint:  [26.666666666666668, 0.0, 0.0]
bounded_initset_u after_volume:  2.1505539013094594
bounded_initset_u after:  [[-1.046   -9.63714 -0.64547]
 [ 0.35983 -8.45216  0.64547]]
final_tube_initial_set:  [[ -1.5     -10.       -1.     ]
 [  0.5      -7.51956   1.     ]]
final_tube_initial_set_volume:  9.921769939624774
Segment  5  tube is computed with waypoint:  [31.111111111111114, 7.69800358919501, 0.0]
bounded_initset_u after_volume:  3.1087130209788154
bounded_initset_u after:  [[-1.36603 -9.63914 -0.68706]
 [ 0.36624 -8.33315  0.68706]]
final_tube_initial_set:  [[ -1.5     -10.       -1.     ]
 [  0.5      -7.51956   1.     ]]
final_tube_initial_set_volume:  9.921769939624774
Segment  6  tube is computed with waypoint:  [26.66666666666667, 15.396007178390022, 0.0]
bounded_initset_u after_volume:  2.776450837519199
bounded_initset_u after:  [[-0.36624 -9.44463 -0.68706]
 [ 1.      -7.96574  0.68706]]
final_tube_initial_set:  [[-0.5     -9.5     -1.     ]
 [ 1.      -7.04868  1.     ]]
final_tube_initial_set_volume:  7.353974273150493
Segment  7  tube is computed with waypoint:  [35.555555555555564, 15.39600717839002, 0.0]
bounded_initset_u after_volume:  2.2492939159445724
bounded_initset_u after:  [[-1.01169 -9.71276 -0.66161]
 [ 0.40349 -8.51159  0.66161]]
final_tube_initial_set:  [[ -1.5     -10.       -1.     ]
 [  0.5      -7.99044   1.     ]]
final_tube_initial_set_volume:  8.038240848341793
Segment  8  tube is computed with waypoint:  [40.00000000000001, 23.09401076758503, 0.0]
bounded_initset_u after_volume:  3.03379723819696
bounded_initset_u after:  [[-0.3648  -9.43215 -0.67841]
 [ 1.36603 -8.1403   0.67841]]
final_tube_initial_set:  [[-0.5     -9.5     -1.     ]
 [ 1.5     -7.51956  1.     ]]
final_tube_initial_set_volume:  7.921769939624774
Segment  9  tube is computed with waypoint:  [44.44444444444445, 15.39600717839002, 0.0]
bounded_initset_u after_volume:  2.7871927548617608
bounded_initset_u after:  [[-1.      -9.88889 -0.68706]
 [ 0.46519 -8.50454  0.68706]]
final_tube_initial_set:  [[ -1.5     -10.       -1.     ]
 [  0.5      -7.99044   1.     ]]
final_tube_initial_set_volume:  8.038240848341793
Segment  10  tube is computed with waypoint:  [53.333333333333336, 15.396007178390018, 0.0]
bounded_initset_u after_volume:  4.384401529393696
bounded_initset_u after:  [[-1.00935 -9.7641  -0.64547]
 [ 1.08265 -8.14064  0.64547]]
final_tube_initial_set:  [[ -1.5     -10.       -1.     ]
 [  1.5      -7.51956   1.     ]]
final_tube_initial_set_volume:  14.88265490943716
Segment  11  tube is computed with waypoint:  [48.88888888888889, 7.69800358919501, 0.0]
bounded_initset_u after_volume:  3.573793194719294
bounded_initset_u after:  [[-1.36603 -9.7534  -0.68706]
 [ 0.46519 -8.33315  0.68706]]
final_tube_initial_set:  [[ -1.5     -10.       -1.     ]
 [  0.5      -7.51956   1.     ]]
final_tube_initial_set_volume:  9.921769939624774
Segment  12  tube is computed with waypoint:  [53.333333333333336, 0.0, 0.0]
bounded_initset_u after_volume:  2.7764508375191976
bounded_initset_u after:  [[-1.      -9.81204 -0.68706]
 [ 0.36624 -8.33315  0.68706]]
final_tube_initial_set:  [[ -1.      -10.       -1.     ]
 [  0.5      -7.51956   1.     ]]
final_tube_initial_set_volume:  7.44132745471858
Segment  13  tube is computed with waypoint:  [62.22222222222223, 0.0, 0.0]
bounded_initset_u after_volume:  4.220754116981639
bounded_initset_u after:  [[-1.0494  -9.6391  -0.65346]
 [ 1.01048 -8.07127  0.65346]]
final_tube_initial_set:  [[ -1.5     -10.       -1.     ]
 [  1.5      -7.51956   1.     ]]
final_tube_initial_set_volume:  14.88265490943716
Segment  14  tube is computed with waypoint:  [66.66666666666667, 7.698003589195008, 0.0]
bounded_initset_u after_volume:  3.5737931947192876
bounded_initset_u after:  [[-0.46519 -9.44463 -0.68706]
 [ 1.36603 -8.02438  0.68706]]
final_tube_initial_set:  [[-0.5     -9.5     -1.     ]
 [ 1.5     -7.51956  1.     ]]
final_tube_initial_set_volume:  7.921769939624774
Segment  15  tube is computed with waypoint:  [71.11111111111111, 0.0, 0.0]
initset volume: 
[34.59183496797266, 9.043020954384517, 14.999640777434749, 14.782555201872093, 6.02868063625635, 18.714175055480954, 18.714175055480975, 7.353974273150499, 14.999640777434726, 14.782555201872151, 8.038240848341793, 28.005187044215567, 18.714175055480965, 7.441327454718575, 28.005187044215507, 14.782555201871991]
finished agent # 1
Number of computed tubes:  234
Number of saved tubes:  732
Number of saved without search tubes:  0
Number of virtual modes:  2
Number of virtual edges:  2
Final Number of computed tubes:  234
Final Number of saved tubes:  732
Final Number of ultrasaved tubes:  0
execution time:  0.5020881692568461
transform time per agent: [0.04912540515263875]

virtual:
plt.tight_layout()
real:
plt.tight_layout()

==> Figures/linear-snowflake-t-r-sym2/data.txt <==
  self.grid_resolution)
len(self.uncovered_sets.list_poly),  0 th  mode  (0.0, -16.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  1 th  mode  (-0.0, -9.0, 0.0)  is:  1
FIXED POINT HAS BEEN REACHED!!!
final_tube_initial_set:  [[ -0.5     -10.5      -1.5    ]
 [  1.       -7.99044   1.5    ]]
final_tube_initial_set_volume:  11.293020954384517
Segment  1  tube is computed with waypoint:  [8.88888888888889, 0.0, 0.0]
Segment  2  tube is computed with waypoint:  [13.333333333333336, 7.69800358919501, 0.0]
Segment  3  tube is computed with waypoint:  [17.77777777777778, 0.0, 0.0]
Segment  4  tube is computed with waypoint:  [26.666666666666668, 0.0, 0.0]
Segment  5  tube is computed with waypoint:  [31.111111111111114, 7.69800358919501, 0.0]
Segment  6  tube is computed with waypoint:  [26.66666666666667, 15.396007178390022, 0.0]
Segment  7  tube is computed with waypoint:  [35.555555555555564, 15.39600717839002, 0.0]
Segment  8  tube is computed with waypoint:  [40.00000000000001, 23.09401076758503, 0.0]
Segment  9  tube is computed with waypoint:  [44.44444444444445, 15.39600717839002, 0.0]
Segment  10  tube is computed with waypoint:  [53.333333333333336, 15.396007178390018, 0.0]
Segment  11  tube is computed with waypoint:  [48.88888888888889, 7.69800358919501, 0.0]
Segment  12  tube is computed with waypoint:  [53.333333333333336, 0.0, 0.0]
Segment  13  tube is computed with waypoint:  [62.22222222222223, 0.0, 0.0]
Segment  14  tube is computed with waypoint:  [66.66666666666667, 7.698003589195008, 0.0]
Segment  15  tube is computed with waypoint:  [71.11111111111111, 0.0, 0.0]
initset volume: 
[34.59183496797266, 11.293020954384517, 22.39705898065963, 22.397058980659615, 11.293020954384525, 22.397058980659615, 22.397058980659583, 11.29302095438451, 22.39705898065958, 22.39705898065958, 11.29302095438451, 22.397058980659647, 22.397058980659544, 11.29302095438451, 22.397058980659597, 22.397058980659544]
finished agent # 1
Number of computed tubes:  180
Number of saved tubes:  0
Number of saved without search tubes:  1008
Number of virtual modes:  2
Number of virtual edges:  2
Final Number of computed tubes:  180
Final Number of saved tubes:  0
Final Number of ultrasaved tubes:  1008
execution time:  0.1698175350824992
transform time per agent: [0.049607622623443606]
virtual:
plt.tight_layout()
real:
plt.ylim([-8, 26])
plt.xlim([-20, 75])

==> Figures/linear-snowflake-t-sym0/data.txt <==
virtual edge:  ((-15.0, -5.0, 0.0), (-9.0, 0.0, 0.0))
abs_edges_guards_union:  [[  -1.   -1. -100.]
 [   1.    1.  100.]]
virtual edge:  ((-9.0, 0.0, 0.0), (-4.0, -8.0, 0.0))
abs_edges_guards_union:  [[  -1.   -1. -100.]
 [   1.    1.  100.]]
virtual edge:  ((-4.0, -8.0, 0.0), (-4.0, 8.0, 0.0))
abs_edges_guards_union:  [[  -1.   -1. -100.]
 [   1.    1.  100.]]
virtual edge:  ((-4.0, 8.0, 0.0), (-9.0, 0.0, 0.0))
abs_edges_guards_union:  [[  -1.   -1. -100.]
 [   1.    1.  100.]]
virtual edge:  ((-4.0, -8.0, 0.0), (4.0, -8.0, 0.0))
abs_edges_guards_union:  [[  -1.   -1. -100.]
 [   1.    1.  100.]]
virtual edge:  ((4.0, -8.0, 0.0), (-9.0, 0.0, 0.0))
abs_edges_guards_union:  [[  -1.   -1. -100.]
 [   1.    1.  100.]]
virtual edge:  ((-9.0, 0.0, 0.0), (4.0, 8.0, 0.0))
abs_edges_guards_union:  [[  -1.   -1. -100.]
 [   1.    1.  100.]]
virtual edge:  ((4.0, 8.0, 0.0), (-4.0, 8.0, 0.0))
abs_edges_guards_union:  [[  -1.   -1. -100.]
 [   1.    1.  100.]]
warning, called region bbox function on polytope
warning, called region bbox function on polytope
bounded_initset_u after_volume:  4.0
bounded_initset_u after:  [[-15.5  -5.5  -2. ]
 [-14.5  -4.5   2. ]]
final_tube_initial_set:  [[-15.5      -5.5      -2.     ]
 [-13.17014  -3.7525    2.5    ]]
final_tube_initial_set_volume:  18.321406012813096
Segment  0  tube is computed with waypoint:  [0.0, 0.0, 0.0]
bounded_initset_u after_volume:  2.8034985725914137
bounded_initset_u after:  [[-1.      -0.72627 -1.03633]
 [ 0.25     0.25     1.26099]]
final_tube_initial_set:  [[-1.      -1.      -1.5    ]
 [ 1.00309  0.5      1.5    ]]
final_tube_initial_set_volume:  9.013903836321804
Segment  1  tube is computed with waypoint:  [8.88888888888889, 0.0, 0.0]
bounded_initset_u after_volume:  1.4696010768299632
bounded_initset_u after:  [[ 7.88889 -0.35996 -0.90912]
 [ 9.13889  0.28665  0.90912]]
final_tube_initial_set:  [[ 7.5     -0.5     -1.     ]
 [ 9.73779  0.93374  1.     ]]
final_tube_initial_set_volume:  6.416822883892806
Segment  2  tube is computed with waypoint:  [13.333333333333336, 7.69800358919501, 0.0]
bounded_initset_u after_volume:  2.093511796522358
bounded_initset_u after:  [[12.33333  6.698   -0.66992]
 [13.58333  7.948    0.66992]]
final_tube_initial_set:  [[12.       6.10691 -1.     ]
 [14.23456  8.       1.     ]]
final_tube_initial_set_volume:  8.46044122981622
Segment  3  tube is computed with waypoint:  [17.77777777777778, 0.0, 0.0]
bounded_initset_u after_volume:  2.1200212439905695
bounded_initset_u after:  [[16.77778 -0.25    -0.67841]
 [18.02778  1.       0.67841]]
final_tube_initial_set:  [[16.5     -0.5     -1.     ]
 [18.99015  1.5      1.     ]]
final_tube_initial_set_volume:  9.960593217019934
Segment  4  tube is computed with waypoint:  [26.666666666666668, 0.0, 0.0]
bounded_initset_u after_volume:  1.1982938335158548
bounded_initset_u after:  [[25.66667 -0.28892 -0.65346]
 [26.91667  0.44459  0.65346]]
final_tube_initial_set:  [[25.5     -0.5     -1.     ]
 [27.25397  0.93374  1.     ]]
final_tube_initial_set_volume:  5.029470682952825
Segment  5  tube is computed with waypoint:  [31.111111111111114, 7.69800358919501, 0.0]
bounded_initset_u after_volume:  2.0935117965223373
bounded_initset_u after:  [[30.11111  6.698   -0.66992]
 [31.36111  7.948    0.66992]]
final_tube_initial_set:  [[29.79132  6.5     -1.     ]
 [31.5      8.44527  1.     ]]
final_tube_initial_set_volume:  6.64767178710435
Segment  6  tube is computed with waypoint:  [26.66666666666667, 15.396007178390022, 0.0]
bounded_initset_u after_volume:  2.0675272727669722
bounded_initset_u after:  [[26.41667 14.39601 -0.66161]
 [27.66667 15.64601  0.66161]]
final_tube_initial_set:  [[26.      14.      -1.     ]
 [28.45456 16.       1.     ]]
final_tube_initial_set_volume:  9.818239320737348
Segment  7  tube is computed with waypoint:  [35.555555555555564, 15.39600717839002, 0.0]
bounded_initset_u after_volume:  1.2371228772338625
bounded_initset_u after:  [[34.55556 14.95657 -0.66161]
 [35.80556 15.70452  0.66161]]
final_tube_initial_set:  [[34.5     14.5     -1.     ]
 [36.2475  16.42768  1.     ]]
final_tube_initial_set_volume:  6.737249838699324
Segment  8  tube is computed with waypoint:  [40.00000000000001, 23.09401076758503, 0.0]
bounded_initset_u after_volume:  2.09351179782536
bounded_initset_u after:  [[39.      22.09401 -0.66992]
 [40.25    23.34401  0.66992]]
final_tube_initial_set:  [[39.      21.60085 -1.     ]
 [40.74427 23.5      1.     ]]
final_tube_initial_set_volume:  6.6252260268325704
Segment  9  tube is computed with waypoint:  [44.44444444444445, 15.39600717839002, 0.0]
bounded_initset_u after_volume:  3.3920339920409126
bounded_initset_u after:  [[43.44444 15.14601 -0.67841]
 [45.44444 16.39601  0.67841]]
final_tube_initial_set:  [[43.      15.      -1.     ]
 [45.97074 16.5      1.     ]]
final_tube_initial_set_volume:  8.912208541216508
Segment  10  tube is computed with waypoint:  [53.333333333333336, 15.396007178390018, 0.0]
bounded_initset_u after_volume:  1.713818986026816
bounded_initset_u after:  [[52.33333 15.12328 -0.65346]
 [54.33333 15.77895  0.65346]]
final_tube_initial_set:  [[51.80426 14.56021 -1.     ]
 [54.5     16.       1.     ]]
final_tube_initial_set_volume:  7.76260743771413
Segment  11  tube is computed with waypoint:  [48.88888888888889, 7.69800358919501, 0.0]
bounded_initset_u after_volume:  3.3496188763907853
bounded_initset_u after:  [[47.88889  7.448   -0.66992]
 [49.88889  8.698    0.66992]]
final_tube_initial_set:  [[47.5      6.57779 -1.     ]
 [50.20868  9.       1.     ]]
final_tube_initial_set_volume:  13.121953135668518
Segment  12  tube is computed with waypoint:  [53.333333333333336, 0.0, 0.0]
bounded_initset_u after_volume:  3.349618875546525
bounded_initset_u after:  [[52.33333 -0.25    -0.66992]
 [54.33333  1.       0.66992]]
final_tube_initial_set:  [[52.      -0.5     -1.     ]
 [54.96427  1.5      1.     ]]
final_tube_initial_set_volume:  11.857063542193714
Segment  13  tube is computed with waypoint:  [62.22222222222223, 0.0, 0.0]
bounded_initset_u after_volume:  1.9793965967841243
bounded_initset_u after:  [[61.22222 -0.29132 -0.66161]
 [63.22222  0.45662  0.66161]]
final_tube_initial_set:  [[61.      -0.5     -1.     ]
 [63.69897  0.93374  1.     ]]
final_tube_initial_set_volume:  7.739234993271671
Segment  14  tube is computed with waypoint:  [66.66666666666667, 7.698003589195008, 0.0]
bounded_initset_u after_volume:  3.3496188744358055
bounded_initset_u after:  [[65.66667  6.698   -0.66992]
 [67.66667  7.948    0.66992]]
final_tube_initial_set:  [[65.5      6.10691 -1.     ]
 [68.19574  8.       1.     ]]
final_tube_initial_set_volume:  10.206537316576705
Segment  15  tube is computed with waypoint:  [71.11111111111111, 0.0, 0.0]
initset volume: 
[18.321406012813096, 9.013903836321804, 6.416822883892806, 8.46044122981622, 9.960593217019934, 5.029470682952825, 6.64767178710435, 9.818239320737348, 6.737249838699324, 6.6252260268325704, 8.912208541216508, 7.76260743771413, 13.121953135668518, 11.857063542193714, 7.739234993271671, 10.206537316576705]
finished agent # 1
Number of computed tubes:  835
Number of saved tubes:  0
Number of saved without search tubes:  0
Number of virtual modes:  6
Number of virtual edges:  8
Final Number of computed tubes:  835
Final Number of saved tubes:  0
Final Number of ultrasaved tubes:  0
execution time:  0.5197171489397685
transform time per agent: [0.0]




virtual:
plt.tight_layout()
real:
plt.tight_layout()

==> Figures/linear-snowflake-t-sym1/data.txt <==
virtual edge:  ((-15.0, -5.0, 0.0), (-9.0, 0.0, 0.0))
abs_edges_guards_union:  [[  -1.   -1. -100.]
 [   1.    1.  100.]]
virtual edge:  ((-9.0, 0.0, 0.0), (-4.0, -8.0, 0.0))
abs_edges_guards_union:  [[  -1.   -1. -100.]
 [   1.    1.  100.]]
virtual edge:  ((-4.0, -8.0, 0.0), (-4.0, 8.0, 0.0))
abs_edges_guards_union:  [[  -1.   -1. -100.]
 [   1.    1.  100.]]
virtual edge:  ((-4.0, 8.0, 0.0), (-9.0, 0.0, 0.0))
abs_edges_guards_union:  [[  -1.   -1. -100.]
 [   1.    1.  100.]]
virtual edge:  ((-4.0, -8.0, 0.0), (4.0, -8.0, 0.0))
abs_edges_guards_union:  [[  -1.   -1. -100.]
 [   1.    1.  100.]]
virtual edge:  ((4.0, -8.0, 0.0), (-9.0, 0.0, 0.0))
abs_edges_guards_union:  [[  -1.   -1. -100.]
 [   1.    1.  100.]]
virtual edge:  ((-9.0, 0.0, 0.0), (4.0, 8.0, 0.0))
abs_edges_guards_union:  [[  -1.   -1. -100.]
 [   1.    1.  100.]]
virtual edge:  ((4.0, 8.0, 0.0), (-4.0, 8.0, 0.0))
abs_edges_guards_union:  [[  -1.   -1. -100.]
 [   1.    1.  100.]]
warning, called region bbox function on polytope
warning, called region bbox function on polytope
bounded_initset_u after_volume:  4.0
bounded_initset_u after:  [[-15.5  -5.5  -2. ]
 [-14.5  -4.5   2. ]]
final_tube_initial_set:  [[-15.5      -5.5      -2.     ]
 [-13.17014  -3.7525    2.5    ]]
final_tube_initial_set_volume:  18.321406012813096
Segment  0  tube is computed with waypoint:  [0.0, 0.0, 0.0]
bounded_initset_u after_volume:  2.8034985725914137
bounded_initset_u after:  [[-9.88889 -0.72627 -1.03633]
 [-8.63889  0.25     1.26099]]
final_tube_initial_set:  [[-10.       -1.       -1.5    ]
 [ -7.99044   0.5       1.5    ]]
final_tube_initial_set_volume:  9.043020954384517
Segment  1  tube is computed with waypoint:  [8.88888888888889, 0.0, 0.0]
bounded_initset_u after_volume:  1.4696010839238474
bounded_initset_u after:  [[-5.44444 -8.05796 -0.90912]
 [-4.19444 -7.41135  0.90912]]
final_tube_initial_set:  [[-5.5     -8.5     -1.     ]
 [-3.7525  -6.57779  1.     ]]
final_tube_initial_set_volume:  6.718116162954787
Segment  2  tube is computed with waypoint:  [13.333333333333336, 7.69800358919501, 0.0]
bounded_initset_u after_volume:  2.0935117972165798
bounded_initset_u after:  [[-5.44444  6.698   -0.66992]
 [-4.19444  7.948    0.66992]]
final_tube_initial_set:  [[-5.5      6.10691 -1.     ]
 [-3.7525   8.       1.     ]]
final_tube_initial_set_volume:  6.616349665361134
Segment  3  tube is computed with waypoint:  [17.77777777777778, 0.0, 0.0]
bounded_initset_u after_volume:  2.1200212439906116
bounded_initset_u after:  [[-9.88889 -0.25    -0.67841]
 [-8.63889  1.       0.67841]]
final_tube_initial_set:  [[-10.       -0.5      -1.     ]
 [ -7.99044   1.5       1.     ]]
final_tube_initial_set_volume:  8.038240848341793
Segment  4  tube is computed with waypoint:  [26.666666666666668, 0.0, 0.0]
bounded_initset_u after_volume:  1.1617002633897917
bounded_initset_u after:  [[-5.44444 -7.98466 -0.64547]
 [-4.19444 -7.26474  0.64547]]
final_tube_initial_set:  [[-5.5     -8.      -1.     ]
 [-3.7525  -6.57779  1.     ]]
final_tube_initial_set_volume:  4.97061548761534
Segment  5  tube is computed with waypoint:  [31.111111111111114, 7.69800358919501, 0.0]
bounded_initset_u after_volume:  2.093511797216578
bounded_initset_u after:  [[ 3.44444 -8.698   -0.66992]
 [ 4.69444 -7.448    0.66992]]
final_tube_initial_set:  [[ 2.81073 -9.      -1.     ]
 [ 5.      -6.57779  1.     ]]
final_tube_initial_set_volume:  10.605707223004362
Segment  6  tube is computed with waypoint:  [26.66666666666667, 15.396007178390022, 0.0]
bounded_initset_u after_volume:  2.093511797216578
bounded_initset_u after:  [[-9.13889 -1.      -0.66992]
 [-7.88889  0.25     0.66992]]
final_tube_initial_set:  [[-9.5     -1.      -1.     ]
 [-7.04868  0.5      1.     ]]
final_tube_initial_set_volume:  7.353974273150493
Segment  7  tube is computed with waypoint:  [35.555555555555564, 15.39600717839002, 0.0]
bounded_initset_u after_volume:  1.1004188813927978
bounded_initset_u after:  [[-5.44444 -8.07198 -0.66161]
 [-4.19444 -7.40668  0.66161]]
final_tube_initial_set:  [[-5.5     -8.5     -1.     ]
 [-3.7525  -6.57779  1.     ]]
final_tube_initial_set_volume:  6.718116162954787
Segment  8  tube is computed with waypoint:  [40.00000000000001, 23.09401076758503, 0.0]
bounded_initset_u after_volume:  2.093511797216578
bounded_initset_u after:  [[-5.44444  6.698   -0.66992]
 [-4.19444  7.948    0.66992]]
final_tube_initial_set:  [[-5.5      6.10691 -1.     ]
 [-3.7525   8.       1.     ]]
final_tube_initial_set_volume:  6.616349665361134
Segment  9  tube is computed with waypoint:  [44.44444444444445, 15.39600717839002, 0.0]
bounded_initset_u after_volume:  3.392033990384983
bounded_initset_u after:  [[-9.88889 -0.25    -0.67841]
 [-7.88889  1.       0.67841]]
final_tube_initial_set:  [[-10.       -0.5      -1.     ]
 [ -7.04868   1.5       1.     ]]
final_tube_initial_set_volume:  11.805299030867324
Segment  10  tube is computed with waypoint:  [53.333333333333336, 15.396007178390018, 0.0]
bounded_initset_u after_volume:  1.979396588091768
bounded_initset_u after:  [[ 3.44444  7.40668 -0.66161]
 [ 5.44444  8.15463  0.66161]]
final_tube_initial_set:  [[ 2.81073  6.57779 -1.     ]
 [ 5.5      8.5      1.     ]]
final_tube_initial_set_volume:  10.338649030716597
Segment  11  tube is computed with waypoint:  [48.88888888888889, 7.69800358919501, 0.0]
bounded_initset_u after_volume:  3.3496188755465273
bounded_initset_u after:  [[-5.44444  7.448   -0.66992]
 [-3.44444  8.698    0.66992]]
final_tube_initial_set:  [[-5.5      6.57779 -1.     ]
 [-2.81073  9.       1.     ]]
final_tube_initial_set_volume:  13.0279142535211
Segment  12  tube is computed with waypoint:  [53.333333333333336, 0.0, 0.0]
bounded_initset_u after_volume:  3.349618875546525
bounded_initset_u after:  [[-9.88889 -0.25    -0.66992]
 [-7.88889  1.       0.66992]]
final_tube_initial_set:  [[-10.       -0.5      -1.     ]
 [ -7.04868   1.5       1.     ]]
final_tube_initial_set_volume:  11.805299030867324
Segment  13  tube is computed with waypoint:  [62.22222222222223, 0.0, 0.0]
bounded_initset_u after_volume:  1.9793965880917705
bounded_initset_u after:  [[-5.44444 -7.98933 -0.66161]
 [-3.44444 -7.24138  0.66161]]
final_tube_initial_set:  [[-5.5     -8.      -1.     ]
 [-2.81073 -6.57779  1.     ]]
final_tube_initial_set_volume:  7.649383808398197
Segment  14  tube is computed with waypoint:  [66.66666666666667, 7.698003589195008, 0.0]
bounded_initset_u after_volume:  3.3496188755465273
bounded_initset_u after:  [[-5.44444  6.698   -0.66992]
 [-3.44444  7.948    0.66992]]
final_tube_initial_set:  [[-5.5      6.10691 -1.     ]
 [-2.81073  8.       1.     ]]
final_tube_initial_set_volume:  10.182038447153149
Segment  15  tube is computed with waypoint:  [71.11111111111111, 0.0, 0.0]
initset volume: 
[18.321406012813096, 9.043020954384517, 6.718116162954787, 6.616349665361131, 8.0382408483418, 4.970615487615337, 10.605707223004368, 7.353974273150499, 6.718116162954787, 6.61634966536114, 11.805299030867332, 10.338649030716585, 13.027914253521088, 11.805299030867332, 7.649383808398204, 10.182038447153158]
finished agent # 1
Number of computed tubes:  475
Number of saved tubes:  388
Number of saved without search tubes:  0
Number of virtual modes:  6
Number of virtual edges:  8
Final Number of computed tubes:  475
Final Number of saved tubes:  388
Final Number of ultrasaved tubes:  0
execution time:  0.5236907482147217
transform time per agent: [0.051034454504648843]
virtual:
plt.tight_layout()
real:
plt.tight_layout()

==> Figures/linear-snowflake-t-sym2/data.txt <==
  scene = VerificationScenario(str(os.path.abspath(sys.argv[1])))
virtual edge:  ((-15.0, -5.0, 0.0), (-9.0, 0.0, 0.0))
abs_edges_guards_union:  [[  -1.   -1. -100.]
 [   1.    1.  100.]]
virtual edge:  ((-9.0, 0.0, 0.0), (-4.0, -8.0, 0.0))
abs_edges_guards_union:  [[  -1.   -1. -100.]
 [   1.    1.  100.]]
virtual edge:  ((-4.0, -8.0, 0.0), (-4.0, 8.0, 0.0))
abs_edges_guards_union:  [[  -1.   -1. -100.]
 [   1.    1.  100.]]
virtual edge:  ((-4.0, 8.0, 0.0), (-9.0, 0.0, 0.0))
abs_edges_guards_union:  [[  -1.   -1. -100.]
 [   1.    1.  100.]]
virtual edge:  ((-4.0, -8.0, 0.0), (4.0, -8.0, 0.0))
abs_edges_guards_union:  [[  -1.   -1. -100.]
 [   1.    1.  100.]]
virtual edge:  ((4.0, -8.0, 0.0), (-9.0, 0.0, 0.0))
abs_edges_guards_union:  [[  -1.   -1. -100.]
 [   1.    1.  100.]]
virtual edge:  ((-9.0, 0.0, 0.0), (4.0, 8.0, 0.0))
abs_edges_guards_union:  [[  -1.   -1. -100.]
 [   1.    1.  100.]]
virtual edge:  ((4.0, 8.0, 0.0), (-4.0, 8.0, 0.0))
abs_edges_guards_union:  [[  -1.   -1. -100.]
 [   1.    1.  100.]]
warning, called region bbox function on polytope
warning, called region bbox function on polytope
bounded_initset_u after_volume:  4.0
bounded_initset_u after:  [[-15.5  -5.5  -2. ]
 [-14.5  -4.5   2. ]]
warning, called region bbox function on polytope
len(self.uncovered_sets.list_poly),  0 th  mode  (-15.0, -5.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  1 th  mode  (-9.0, 0.0, 0.0)  is:  1
len(self.uncovered_sets.list_poly),  2 th  mode  (-4.0, -8.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  3 th  mode  (-4.0, 8.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  4 th  mode  (4.0, -8.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  5 th  mode  (4.0, 8.0, 0.0)  is:  0
final_tube_initial_set:  [[-15.5      -5.5      -2.     ]
 [-13.17014  -3.7525    2.5    ]]
final_tube_initial_set_volume:  18.321406012813096
Segment  0  tube is computed with waypoint:  [0.0, 0.0, 0.0]
bounded_initset_u after_volume:  2.8034985725914137
bounded_initset_u after:  [[-9.88889 -0.72627 -1.03633]
 [-8.63889  0.25     1.26099]]
/Users/husseinsibai/Desktop/multi-drone_simulator/src/Agent.py:112: FutureWarning: arrays to stack must be passed as a "sequence" type such as list or tuple. Support for non-sequence iterables such as generators is deprecated as of NumPy 1.16 and will raise an error in the future.
  self.grid_resolution)
warning, called region bbox function on polytope
len(self.uncovered_sets.list_poly),  0 th  mode  (-15.0, -5.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  1 th  mode  (-9.0, 0.0, 0.0)  is:  1
len(self.uncovered_sets.list_poly),  2 th  mode  (-4.0, -8.0, 0.0)  is:  4
len(self.uncovered_sets.list_poly),  3 th  mode  (-4.0, 8.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  4 th  mode  (4.0, -8.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  5 th  mode  (4.0, 8.0, 0.0)  is:  1
final_tube_initial_set:  [[-10.       -1.       -1.5    ]
 [ -7.99044   0.5       1.5    ]]
final_tube_initial_set_volume:  9.043020954384517
Segment  1  tube is computed with waypoint:  [8.88888888888889, 0.0, 0.0]
bounded_initset_u after_volume:  1.4696010839238558
bounded_initset_u after:  [[-5.44444 -8.05796 -0.90912]
 [-4.19444 -7.41135  0.90912]]
warning, called region bbox function on polytope
len(self.uncovered_sets.list_poly),  0 th  mode  (-15.0, -5.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  1 th  mode  (-9.0, 0.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  2 th  mode  (-4.0, -8.0, 0.0)  is:  4
len(self.uncovered_sets.list_poly),  3 th  mode  (-4.0, 8.0, 0.0)  is:  3
len(self.uncovered_sets.list_poly),  4 th  mode  (4.0, -8.0, 0.0)  is:  1
len(self.uncovered_sets.list_poly),  5 th  mode  (4.0, 8.0, 0.0)  is:  1
final_tube_initial_set:  [[-5.5     -8.5     -1.     ]
 [-3.7525  -6.57779  1.     ]]
final_tube_initial_set_volume:  6.718116162954787
Segment  2  tube is computed with waypoint:  [13.333333333333336, 7.69800358919501, 0.0]
bounded_initset_u after_volume:  2.0935117972165824
bounded_initset_u after:  [[-5.44444  6.698   -0.66992]
 [-4.19444  7.948    0.66992]]
len(self.uncovered_sets.list_poly),  0 th  mode  (-15.0, -5.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  1 th  mode  (-9.0, 0.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  2 th  mode  (-4.0, -8.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  3 th  mode  (-4.0, 8.0, 0.0)  is:  3
len(self.uncovered_sets.list_poly),  4 th  mode  (4.0, -8.0, 0.0)  is:  1
len(self.uncovered_sets.list_poly),  5 th  mode  (4.0, 8.0, 0.0)  is:  1
final_tube_initial_set:  [[-5.5      6.10691 -1.     ]
 [-3.7525   8.       1.     ]]
final_tube_initial_set_volume:  6.616349665361134
Segment  3  tube is computed with waypoint:  [17.77777777777778, 0.0, 0.0]
bounded_initset_u after_volume:  2.1200212439906116
bounded_initset_u after:  [[-9.88889 -0.25    -0.67841]
 [-8.63889  1.       0.67841]]
warning, called region bbox function on polytope
len(self.uncovered_sets.list_poly),  0 th  mode  (-15.0, -5.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  1 th  mode  (-9.0, 0.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  2 th  mode  (-4.0, -8.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  3 th  mode  (-4.0, 8.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  4 th  mode  (4.0, -8.0, 0.0)  is:  1
len(self.uncovered_sets.list_poly),  5 th  mode  (4.0, 8.0, 0.0)  is:  2
final_tube_initial_set:  [[-10.       -0.5      -1.     ]
 [ -7.99044   1.5       1.     ]]
final_tube_initial_set_volume:  8.038240848341793
Segment  4  tube is computed with waypoint:  [26.666666666666668, 0.0, 0.0]
bounded_initset_u after_volume:  1.1617002633897917
bounded_initset_u after:  [[-5.44444 -7.98466 -0.64547]
 [-4.19444 -7.26474  0.64547]]
warning, called region bbox function on polytope
len(self.uncovered_sets.list_poly),  0 th  mode  (-15.0, -5.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  1 th  mode  (-9.0, 0.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  2 th  mode  (-4.0, -8.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  3 th  mode  (-4.0, 8.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  4 th  mode  (4.0, -8.0, 0.0)  is:  2
len(self.uncovered_sets.list_poly),  5 th  mode  (4.0, 8.0, 0.0)  is:  2
final_tube_initial_set:  [[-5.5     -8.      -1.     ]
 [-3.7525  -6.57779  1.     ]]
final_tube_initial_set_volume:  4.97061548761534
Segment  5  tube is computed with waypoint:  [31.111111111111114, 7.69800358919501, 0.0]
bounded_initset_u after_volume:  2.093511797216578
bounded_initset_u after:  [[ 3.44444 -8.698   -0.66992]
 [ 4.69444 -7.448    0.66992]]
warning, called region bbox function on polytope
len(self.uncovered_sets.list_poly),  0 th  mode  (-15.0, -5.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  1 th  mode  (-9.0, 0.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  2 th  mode  (-4.0, -8.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  3 th  mode  (-4.0, 8.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  4 th  mode  (4.0, -8.0, 0.0)  is:  2
len(self.uncovered_sets.list_poly),  5 th  mode  (4.0, 8.0, 0.0)  is:  2
final_tube_initial_set:  [[ 2.81073 -9.      -1.     ]
 [ 5.      -6.57779  1.     ]]
final_tube_initial_set_volume:  10.605707223004362
Segment  6  tube is computed with waypoint:  [26.66666666666667, 15.396007178390022, 0.0]
bounded_initset_u after_volume:  2.093511797216578
bounded_initset_u after:  [[-9.13889 -1.      -0.66992]
 [-7.88889  0.25     0.66992]]
warning, called region bbox function on polytope
len(self.uncovered_sets.list_poly),  0 th  mode  (-15.0, -5.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  1 th  mode  (-9.0, 0.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  2 th  mode  (-4.0, -8.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  3 th  mode  (-4.0, 8.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  4 th  mode  (4.0, -8.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  5 th  mode  (4.0, 8.0, 0.0)  is:  3
final_tube_initial_set:  [[-9.5     -1.      -1.     ]
 [-7.04868  0.5      1.     ]]
final_tube_initial_set_volume:  7.353974273150493
Segment  7  tube is computed with waypoint:  [35.555555555555564, 15.39600717839002, 0.0]
bounded_initset_u after_volume:  1.1004188813927978
bounded_initset_u after:  [[-5.44444 -8.07198 -0.66161]
 [-4.19444 -7.40668  0.66161]]
warning, called region bbox function on polytope
len(self.uncovered_sets.list_poly),  0 th  mode  (-15.0, -5.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  1 th  mode  (-9.0, 0.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  2 th  mode  (-4.0, -8.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  3 th  mode  (-4.0, 8.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  4 th  mode  (4.0, -8.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  5 th  mode  (4.0, 8.0, 0.0)  is:  3
final_tube_initial_set:  [[-5.5     -8.5     -1.     ]
 [-3.7525  -6.57779  1.     ]]
final_tube_initial_set_volume:  6.718116162954787
Segment  8  tube is computed with waypoint:  [40.00000000000001, 23.09401076758503, 0.0]
bounded_initset_u after_volume:  2.093511797216578
bounded_initset_u after:  [[-5.44444  6.698   -0.66992]
 [-4.19444  7.948    0.66992]]
len(self.uncovered_sets.list_poly),  0 th  mode  (-15.0, -5.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  1 th  mode  (-9.0, 0.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  2 th  mode  (-4.0, -8.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  3 th  mode  (-4.0, 8.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  4 th  mode  (4.0, -8.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  5 th  mode  (4.0, 8.0, 0.0)  is:  3
final_tube_initial_set:  [[-5.5      6.10691 -1.     ]
 [-3.7525   8.       1.     ]]
final_tube_initial_set_volume:  6.616349665361134
Segment  9  tube is computed with waypoint:  [44.44444444444445, 15.39600717839002, 0.0]
bounded_initset_u after_volume:  3.392033990384983
bounded_initset_u after:  [[-9.88889 -0.25    -0.67841]
 [-7.88889  1.       0.67841]]
warning, called region bbox function on polytope
len(self.uncovered_sets.list_poly),  0 th  mode  (-15.0, -5.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  1 th  mode  (-9.0, 0.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  2 th  mode  (-4.0, -8.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  3 th  mode  (-4.0, 8.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  4 th  mode  (4.0, -8.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  5 th  mode  (4.0, 8.0, 0.0)  is:  4
final_tube_initial_set:  [[-10.       -0.5      -1.     ]
 [ -7.04868   1.5       1.     ]]
final_tube_initial_set_volume:  11.805299030867324
Segment  10  tube is computed with waypoint:  [53.333333333333336, 15.396007178390018, 0.0]
bounded_initset_u after_volume:  3.0204373727797
bounded_initset_u after:  [[ 3.44444  7.32403 -0.90912]
 [ 5.44444  8.15463  0.90912]]
warning, called region bbox function on polytope
len(self.uncovered_sets.list_poly),  0 th  mode  (-15.0, -5.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  1 th  mode  (-9.0, 0.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  2 th  mode  (-4.0, -8.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  3 th  mode  (-4.0, 8.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  4 th  mode  (4.0, -8.0, 0.0)  is:  0
len(self.uncovered_sets.list_poly),  5 th  mode  (4.0, 8.0, 0.0)  is:  4
FIXED POINT HAS BEEN REACHED!!!
final_tube_initial_set:  [[ 2.81073  6.57779 -1.     ]
 [ 5.5      8.5      1.     ]]
final_tube_initial_set_volume:  10.338649030716597
Segment  11  tube is computed with waypoint:  [48.88888888888889, 7.69800358919501, 0.0]
Segment  12  tube is computed with waypoint:  [53.333333333333336, 0.0, 0.0]
Segment  13  tube is computed with waypoint:  [62.22222222222223, 0.0, 0.0]
Segment  14  tube is computed with waypoint:  [66.66666666666667, 7.698003589195008, 0.0]
Segment  15  tube is computed with waypoint:  [71.11111111111111, 0.0, 0.0]
initset volume: 
[18.321406012813096, 9.043020954384517, 6.718116162954787, 6.616349665361131, 8.0382408483418, 4.970615487615337, 10.605707223004368, 7.353974273150499, 6.718116162954787, 6.61634966536114, 11.805299030867332, 10.338649030716585, 6.616349665361131, 22.134935682876247, 6.718116162954787, 6.616349665361158]
finished agent # 1
Number of computed tubes:  395
Number of saved tubes:  208
Number of saved without search tubes:  226
Number of virtual modes:  6
Number of virtual edges:  8
Final Number of computed tubes:  395
Final Number of saved tubes:  208
Final Number of ultrasaved tubes:  226
execution time:  0.3934345006942749
transform time per agent: [0.048955345153808595]

virtual:
plt.tight_layout()
real:
plt.tight_layout()

==> Figures/nonlinear-S-t-2D/data.txt <==
num of modes: 3
num of edges: 3
num of computed tubes: 546
num of transformed tubes: 1035
num of segments before no cache miss: 12
num of segments before fixed point: 12
time: 4.04

virtual:
plt.ylim([-15, 5])
plt.xlim([-15, 15])
real:
plt.ylim([-8, 30])
plt.xlim([-8, 8])

==> Figures/nonlinear-S-t-r-2D/data.txt <==
num of modes: 2
num of edges: 2
num of computed tubes: 171
num of transformed tubes: 6
num of segments before no cache miss: 5
num of segments before fixed point: 5
time: 1.73 min

virtual:
plt.ylim([-15, 5])
plt.xlim([-15, 15])
real:
plt.ylim([-8, 30])
plt.xlim([-8, 8])

==> Figures/nonlinear-nonsymmetric-t-2D/data.txt <==
num of modes: 12
num of edges: 13
num of computed tubes: 325
num of transformed tubes: 82
num of segments before no cache miss: 11
num of segments before fixed point: no fixed point or (12)

==> Figures/robot-rect-t-r-sym0/data.txt <==
  scene = VerificationScenario(str(os.path.abspath(sys.argv[1])))
virtual edge:  ((0.0, -22.0), (-0.0, -50.0))
abs_edges_guards_union:  [[  -8.49706   -7.60263 -102.03444]
 [   8.49706    7.60263   97.96556]]
virtual edge:  ((-0.0, -50.0), (0.0, -30.0))
abs_edges_guards_union:  [[  -5.       -3.     -101.5708]
 [   5.        3.      101.5708]]
virtual edge:  ((0.0, -30.0), (0.0, -50.0))
abs_edges_guards_union:  [[  -5.        -7.      -103.14159]
 [   5.         7.       100.     ]]
warning, called region bbox function on polytope
warning, called region bbox function on polytope
bounded_initset_u after_volume:  64.0
bounded_initset_u after:  [[-49.   -9.   -0.5]
 [-41.   -1.    0.5]]
final_tube_initial_set:  [[-49.       -9.14645  -0.24858]
 [-40.00335  -0.33984   6.5331 ]]
final_tube_initial_set_volume:  537.3120446169974
Segment  0  tube is computed with waypoint:  [-25, -15]
bounded_initset_u after_volume:  111.8295359056012
bounded_initset_u after:  [[-30.      -20.50545   5.26126]
 [-20.       -9.48179   6.27571]]
final_tube_initial_set:  [[-30.      -21.29858  -0.24765]
 [-19.00005  -9.        6.53172]]
final_tube_initial_set_volume:  917.1372948294035
Segment  1  tube is computed with waypoint:  [25, -15]
bounded_initset_u after_volume:  61.922715336797175
bounded_initset_u after:  [[ 22.      -15.75262  -0.24965]
 [ 28.      -14.23012   6.52896]]
final_tube_initial_set:  [[ 21.52467 -16.49989   0.     ]
 [ 28.97969 -13.50217   6.5    ]]
final_tube_initial_set_volume:  145.2625372406246
Segment  2  tube is computed with waypoint:  [25, 15]
bounded_initset_u after_volume:  17.752701910595313
bounded_initset_u after:  [[23.88985 10.       1.17946]
 [26.11278 20.       1.97807]]
final_tube_initial_set:  [[23.21271 10.       1.     ]
 [26.5     20.97402  2.84153]]
final_tube_initial_set_volume:  66.43282619682272
Segment  3  tube is computed with waypoint:  [-25, 15]
bounded_initset_u after_volume:  6.036732801470611
bounded_initset_u after:  [[-28.       14.30239   2.80793]
 [-22.       15.7162    3.51956]]
final_tube_initial_set:  [[-28.47848  13.59564   2.5    ]
 [-21.5      16.        4.63718]]
final_tube_initial_set_volume:  35.85927811193213
Segment  4  tube is computed with waypoint:  [-25, -15]
bounded_initset_u after_volume:  13.93845688666581
bounded_initset_u after:  [[-25.96748 -20.        4.3667 ]
 [-24.04574 -10.        5.092  ]]
final_tube_initial_set:  [[-26.      -20.4805    4.     ]
 [-23.61149  -9.5       6.17375]]
final_tube_initial_set_volume:  57.011112989097164
Segment  5  tube is computed with waypoint:  [25, -15]
bounded_initset_u after_volume:  54.77434720267373
bounded_initset_u after:  [[ 22.      -15.68665  -0.24956]
 [ 28.      -14.33982   6.52863]]
final_tube_initial_set:  [[ 21.52467 -16.49989   0.     ]
 [ 28.97969 -13.50217   6.5    ]]
final_tube_initial_set_volume:  145.2625372406246
Segment  6  tube is computed with waypoint:  [25, 15]
bounded_initset_u after_volume:  17.752701910595313
bounded_initset_u after:  [[23.88985 10.       1.17946]
 [26.11278 20.       1.97807]]
final_tube_initial_set:  [[23.21271 10.       1.     ]
 [26.5     20.97402  2.84153]]
final_tube_initial_set_volume:  66.43282619682272
Segment  7  tube is computed with waypoint:  [-25, 15]
bounded_initset_u after_volume:  6.036732801470611
bounded_initset_u after:  [[-28.       14.30239   2.80793]
 [-22.       15.7162    3.51956]]
final_tube_initial_set:  [[-28.47848  13.59564   2.5    ]
 [-21.5      16.        4.63718]]
final_tube_initial_set_volume:  35.85927811193213
Segment  8  tube is computed with waypoint:  [-25, -15]
bounded_initset_u after_volume:  24.763572119683698
bounded_initset_u after:  [[-26.22598 -22.        4.3667 ]
 [-23.78724  -8.        5.092  ]]
final_tube_initial_set:  [[-26.5     -22.48072   4.     ]
 [-23.10885  -7.5       6.19474]]
final_tube_initial_set_volume:  111.49709598643366
Segment  9  tube is computed with waypoint:  [25, -15]
bounded_initset_u after_volume:  65.79677588757465
bounded_initset_u after:  [[ 22.      -15.80807  -0.24957]
 [ 28.      -14.19023   6.52868]]
final_tube_initial_set:  [[ 21.52467 -16.49989   0.     ]
 [ 28.97969 -13.50217   6.5    ]]
final_tube_initial_set_volume:  145.2625372406246
Segment  10  tube is computed with waypoint:  [25, 15]
bounded_initset_u after_volume:  17.752701910595313
bounded_initset_u after:  [[23.88985 10.       1.17946]
 [26.11278 20.       1.97807]]
final_tube_initial_set:  [[23.21271 10.       1.     ]
 [26.5     20.97402  2.84153]]
final_tube_initial_set_volume:  66.43282619682272
Segment  11  tube is computed with waypoint:  [-25, 15]
bounded_initset_u after_volume:  6.036732801470611
bounded_initset_u after:  [[-28.       14.30239   2.80793]
 [-22.       15.7162    3.51956]]
final_tube_initial_set:  [[-28.47848  13.59564   2.5    ]
 [-21.5      16.        4.63718]]
final_tube_initial_set_volume:  35.85927811193213
Segment  12  tube is computed with waypoint:  [-25, -15]
bounded_initset_u after_volume:  13.93845688666581
bounded_initset_u after:  [[-25.96748 -20.        4.3667 ]
 [-24.04574 -10.        5.092  ]]
final_tube_initial_set:  [[-26.      -20.4805    4.     ]
 [-23.61149  -9.5       6.17375]]
final_tube_initial_set_volume:  57.011112989097164
Segment  13  tube is computed with waypoint:  [25, -15]
bounded_initset_u after_volume:  54.77434720267373
bounded_initset_u after:  [[ 22.      -15.68665  -0.24956]
 [ 28.      -14.33982   6.52863]]
final_tube_initial_set:  [[ 21.52467 -16.49989   0.     ]
 [ 28.97969 -13.50217   6.5    ]]
final_tube_initial_set_volume:  145.2625372406246
Segment  14  tube is computed with waypoint:  [25, 15]
bounded_initset_u after_volume:  17.752701910595313
bounded_initset_u after:  [[23.88985 10.       1.17946]
 [26.11278 20.       1.97807]]
final_tube_initial_set:  [[23.21271 10.       1.     ]
 [26.5     20.97402  2.84153]]
final_tube_initial_set_volume:  66.43282619682272
Segment  15  tube is computed with waypoint:  [-25, 15]
initset volume: 
[537.3120446169974, 917.1372948294035, 145.2625372406246, 66.43282619682272, 35.85927811193213, 57.011112989097164, 145.2625372406246, 66.43282619682272, 35.85927811193213, 111.49709598643366, 145.2625372406246, 66.43282619682272, 35.85927811193213, 57.011112989097164, 145.2625372406246, 66.43282619682272]
finished agent # 1
Number of computed tubes:  8001
Number of saved tubes:  0
Number of saved without search tubes:  0
Number of virtual modes:  3
Number of virtual edges:  3
Final Number of computed tubes:  8001
Final Number of saved tubes:  0
Final Number of ultrasaved tubes:  0
execution time:  0.5951842665672302


virtual:
plt.tight_layout()
real:
plt.ylim([-50, 50])
plt.xlim([-55, 55])

==> Figures/robot-rect-t-r-sym1/data.txt <==
virtual edge:  ((0.0, -22.0), (-0.0, -50.0))
abs_edges_guards_union:  [[  -8.49706   -7.60263 -102.03444]
 [   8.49706    7.60263   97.96556]]
virtual edge:  ((-0.0, -50.0), (0.0, -30.0))
abs_edges_guards_union:  [[  -5.       -3.     -101.5708]
 [   5.        3.      101.5708]]
virtual edge:  ((0.0, -30.0), (0.0, -50.0))
abs_edges_guards_union:  [[  -5.        -7.      -103.14159]
 [   5.         7.       100.     ]]
warning, called region bbox function on polytope
warning, called region bbox function on polytope
bounded_initset_u after_volume:  115.20000000000002
bounded_initset_u after:  [[ -5.36656 -27.72724  -2.53444]
 [  5.36656 -16.99412  -1.53444]]
final_tube_initial_set:  [[ -5.98084 -28.49248   2.32025]
 [  5.5     -16.45384   4.99111]]
final_tube_initial_set_volume:  369.148268827999
Segment  0  tube is computed with waypoint:  [-25, -15]
bounded_initset_u after_volume:  146.58834081438482
bounded_initset_u after:  [[ -6.45453 -55.        1.40074]
 [  6.42906 -45.        2.53853]]
final_tube_initial_set:  [[ -6.83757 -55.        1.     ]
 [  6.58075 -44.00181   3.     ]]
final_tube_initial_set_volume:  295.15463005719766
Segment  1  tube is computed with waypoint:  [25, -15]
bounded_initset_u after_volume:  7.686244516516723
bounded_initset_u after:  [[ -3.      -30.79989   2.73794]
 [  3.      -29.1938    3.53556]]
final_tube_initial_set:  [[ -3.47533 -31.07729   1.75397]
 [  3.5     -28.64856   4.     ]]
final_tube_initial_set_volume:  38.050490423054484
Segment  2  tube is computed with waypoint:  [25, 15]
bounded_initset_u after_volume:  14.706631290234398
bounded_initset_u after:  [[ -5.      -51.01275   2.75833]
 [  5.      -48.98471   3.48349]]
final_tube_initial_set:  [[ -5.44818 -51.5       1.754  ]
 [  5.5     -48.14848   3.5    ]]
final_tube_initial_set_volume:  64.06614091446126
Segment  3  tube is computed with waypoint:  [-25, 15]
bounded_initset_u after_volume:  5.626779552191644
bounded_initset_u after:  [[ -3.      -30.65976  -3.50716]
 [  3.      -29.34208  -2.79546]]
final_tube_initial_set:  [[ -3.47848 -31.        1.64601]
 [  3.5     -28.59564   3.78319]]
final_tube_initial_set_volume:  35.859278093154835
Segment  4  tube is computed with waypoint:  [-25, -15]
bounded_initset_u after_volume:  13.938456879694098
bounded_initset_u after:  [[ -5.      -50.95426   2.76198]
 [  5.      -49.03252   3.48728]]
final_tube_initial_set:  [[ -5.44817 -51.        1.75448]
 [  5.5     -48.64855   3.5    ]]
final_tube_initial_set_volume:  44.93678667082984
Segment  5  tube is computed with waypoint:  [25, -15]
bounded_initset_u after_volume:  5.57456585418726
bounded_initset_u after:  [[ -3.      -30.65595   2.77721]
 [  3.      -29.34652   3.48675]]
final_tube_initial_set:  [[ -3.44816 -31.        1.75397]
 [  3.5     -28.64856   3.5    ]]
final_tube_initial_set_volume:  28.52692964450784
Segment  6  tube is computed with waypoint:  [25, 15]
bounded_initset_u after_volume:  13.393932224411262
bounded_initset_u after:  [[ -5.      -50.95367   2.76682]
 [  5.      -49.08476   3.48349]]
final_tube_initial_set:  [[ -5.44817 -51.        1.75448]
 [  5.5     -48.64855   3.5    ]]
final_tube_initial_set_volume:  44.93678667082984
Segment  7  tube is computed with waypoint:  [-25, 15]
bounded_initset_u after_volume:  5.57456585418726
bounded_initset_u after:  [[ -3.      -30.65595  -3.50598]
 [  3.      -29.34652  -2.79644]]
final_tube_initial_set:  [[ -3.47848 -31.        1.64601]
 [  3.5     -28.59564   3.78319]]
final_tube_initial_set_volume:  35.859278093154835
Segment  8  tube is computed with waypoint:  [-25, -15]
bounded_initset_u after_volume:  24.76355849110207
bounded_initset_u after:  [[ -7.      -51.21276   2.76198]
 [  7.      -48.77402   3.48728]]
final_tube_initial_set:  [[ -7.44756 -51.5       1.73529]
 [  7.5     -48.14595   3.5    ]]
final_tube_initial_set_volume:  88.47359161618067
Segment  9  tube is computed with waypoint:  [25, -15]
bounded_initset_u after_volume:  7.670835022530659
bounded_initset_u after:  [[ -3.      -30.78447   2.73525]
 [  3.      -29.17291   3.52856]]
final_tube_initial_set:  [[ -3.47533 -31.07729   1.75397]
 [  3.5     -28.64856   4.     ]]
final_tube_initial_set_volume:  38.050490423054484
Segment  10  tube is computed with waypoint:  [25, 15]
bounded_initset_u after_volume:  14.706631290234398
bounded_initset_u after:  [[ -5.      -51.01275   2.75833]
 [  5.      -48.98471   3.48349]]
final_tube_initial_set:  [[ -5.44818 -51.5       1.754  ]
 [  5.5     -48.14848   3.5    ]]
final_tube_initial_set_volume:  64.06614091446126
Segment  11  tube is computed with waypoint:  [-25, 15]
bounded_initset_u after_volume:  5.626779552191644
bounded_initset_u after:  [[ -3.      -30.65976  -3.50716]
 [  3.      -29.34208  -2.79546]]
final_tube_initial_set:  [[ -3.47848 -31.        1.64601]
 [  3.5     -28.59564   3.78319]]
final_tube_initial_set_volume:  35.859278093154835
Segment  12  tube is computed with waypoint:  [-25, -15]
bounded_initset_u after_volume:  13.938456879694098
bounded_initset_u after:  [[ -5.      -50.95426   2.76198]
 [  5.      -49.03252   3.48728]]
final_tube_initial_set:  [[ -5.44817 -51.        1.75448]
 [  5.5     -48.64855   3.5    ]]
final_tube_initial_set_volume:  44.93678667082984
Segment  13  tube is computed with waypoint:  [25, -15]
bounded_initset_u after_volume:  5.57456585418726
bounded_initset_u after:  [[ -3.      -30.65595   2.77721]
 [  3.      -29.34652   3.48675]]
final_tube_initial_set:  [[ -3.44816 -31.        1.75397]
 [  3.5     -28.64856   3.5    ]]
final_tube_initial_set_volume:  28.52692964450784
Segment  14  tube is computed with waypoint:  [25, 15]
bounded_initset_u after_volume:  13.393932224411262
bounded_initset_u after:  [[ -5.      -50.95367   2.76682]
 [  5.      -49.08476   3.48349]]
final_tube_initial_set:  [[ -5.44817 -51.        1.75448]
 [  5.5     -48.64855   3.5    ]]
final_tube_initial_set_volume:  44.93678667082984
Segment  15  tube is computed with waypoint:  [-25, 15]
initset volume: 
[664.7992802540299, 295.15463005719766, 38.050490423054484, 64.06614091446127, 35.859278093154835, 44.93678667082982, 28.52692964450785, 44.93678667082984, 35.859278093154835, 88.47359161618066, 38.050490423054484, 64.06614091446127, 35.859278093154835, 44.93678667082982, 28.52692964450785, 44.93678667082984]
finished agent # 1
Number of computed tubes:  4206
Number of saved tubes:  2008
Number of saved without search tubes:  0
Number of virtual modes:  3
Number of virtual edges:  3
Final Number of computed tubes:  4206
Final Number of saved tubes:  2008
Final Number of ultrasaved tubes:  0
execution time:  0.4310965657234192
transform time per agent: [0.007022746404012044]

virtual:
plt.tight_layout()
real:
plt.ylim([-50, 50])
plt.xlim([-55, 55])

==> Figures/robot-rect-t-r-sym2/data.txt <==
FIXED POINT HAS BEEN REACHED!!!
YEY! NO MORE CACHE MISSES
final_tube_initial_set:  [[ -3.47856 -35.49988  -0.14536]
 [  3.97973 -24.00007   6.5    ]]
final_tube_initial_set_volume:  569.9653394448259
Segment  2  tube is computed with waypoint:  [25, 15]
Segment  3  tube is computed with waypoint:  [-25, 15]
Segment  4  tube is computed with waypoint:  [-25, -15]
Segment  5  tube is computed with waypoint:  [25, -15]
Segment  6  tube is computed with waypoint:  [25, 15]
Segment  7  tube is computed with waypoint:  [-25, 15]
Segment  8  tube is computed with waypoint:  [-25, -15]
Segment  9  tube is computed with waypoint:  [25, -15]
Segment  10  tube is computed with waypoint:  [25, 15]
Segment  11  tube is computed with waypoint:  [-25, 15]
Segment  12  tube is computed with waypoint:  [-25, -15]
Segment  13  tube is computed with waypoint:  [25, -15]
Segment  14  tube is computed with waypoint:  [25, 15]
Segment  15  tube is computed with waypoint:  [-25, 15]
initset volume: 
[664.7992802540299, 2791.860431479642, 569.9653394448259, 2791.860431479642, 569.9653394448259, 2791.860431479642, 569.9653394448259, 2791.860431479642, 569.9653394448259, 2791.860431479642, 569.9653394448259, 2791.860431479642, 569.9653394448259, 2791.860431479642, 569.9653394448259, 2791.860431479642]
finished agent # 1
Number of computed tubes:  30456
Number of saved tubes:  273
Number of saved without search tubes:  195468
Number of virtual modes:  3
Number of virtual edges:  3
Final Number of computed tubes:  30456
Final Number of saved tubes:  273
Final Number of ultrasaved tubes:  195468
execution time:  2.6827715158462526
transform time per agent: [0.011561882495880128]

virtual:
plt.tight_layout()
real:
plt.ylim([-40, 40])
plt.xlim([-55, 55])

==> Figures/robot-rect-t-sym0/data.txt <==
Number of virtual modes:  5
Number of virtual edges:  5
Final Number of computed tubes:  13099
Final Number of saved tubes:  0
Final Number of ultrasaved tubes:  0
execution time:  2.69355153242747
transform time per agent: [0.011106717586517333]
num of segments before fixed point: -

virtual:
plt.tight_layout()
real:
plt.ylim([-30, 30])
plt.xlim([-55, 40])

==> Figures/robot-rect-t-sym1/data.txt <==
virtual edge:  ((-20.0, 10.0), (-50.0, 0.0))
abs_edges_guards_union:  [[  -5.   -7. -100.]
 [   5.    7.  100.]]
virtual edge:  ((-50.0, 0.0), (0.0, -30.0))
abs_edges_guards_union:  [[  -3.   -5. -100.]
 [   3.    5.  100.]]
virtual edge:  ((0.0, -30.0), (50.0, 0.0))
abs_edges_guards_union:  [[  -3.   -5. -100.]
 [   3.    5.  100.]]
virtual edge:  ((50.0, 0.0), (0.0, 30.0))
abs_edges_guards_union:  [[  -3.   -5. -100.]
 [   3.    5.  100.]]
virtual edge:  ((0.0, 30.0), (-50.0, 0.0))
abs_edges_guards_union:  [[  -5.   -7. -100.]
 [   5.    7.  100.]]
warning, called region bbox function on polytope
warning, called region bbox function on polytope
bounded_initset_u after_volume:  64.0
bounded_initset_u after:  [[-24.    6.   -0.5]
 [-16.   14.    0.5]]
final_tube_initial_set:  [[-24.        5.85355  -0.24858]
 [-15.00335  14.66016   6.5331 ]]
final_tube_initial_set_volume:  537.3120448772022
Segment  0  tube is computed with waypoint:  [-25, -15]
bounded_initset_u after_volume:  111.82953528723375
bounded_initset_u after:  [[-55.       -5.50545   5.26126]
 [-45.        5.51821   6.27571]]
final_tube_initial_set:  [[-55.       -6.29858  -0.24765]
 [-44.00005   6.        6.53172]]
final_tube_initial_set_volume:  917.1372989665219
Segment  1  tube is computed with waypoint:  [25, -15]
bounded_initset_u after_volume:  61.92271490572748
bounded_initset_u after:  [[ -3.      -30.75262  -0.24965]
 [  3.      -29.23012   6.52896]]
final_tube_initial_set:  [[ -3.47533 -31.49989   0.     ]
 [  3.97969 -28.50217   6.5    ]]
final_tube_initial_set_volume:  145.26253780567095
Segment  2  tube is computed with waypoint:  [25, 15]
bounded_initset_u after_volume:  17.75270188610638
bounded_initset_u after:  [[48.88985 -5.       1.17946]
 [51.11278  5.       1.97807]]
final_tube_initial_set:  [[48.21271 -5.       1.     ]
 [51.5      5.97402  2.84153]]
final_tube_initial_set_volume:  66.43282619682252
Segment  3  tube is computed with waypoint:  [-25, 15]
bounded_initset_u after_volume:  6.036732825171443
bounded_initset_u after:  [[-3.      29.30239  2.80793]
 [ 3.      30.7162   3.51956]]
final_tube_initial_set:  [[-3.47848 28.59564  2.5    ]
 [ 3.5     31.       4.63718]]
final_tube_initial_set_volume:  35.859278093154835
Segment  4  tube is computed with waypoint:  [-25, -15]
bounded_initset_u after_volume:  13.938456879694098
bounded_initset_u after:  [[-50.96748  -5.        4.3667 ]
 [-49.04574   5.        5.092  ]]
final_tube_initial_set:  [[-51.       -5.4805    4.     ]
 [-48.61149   5.5       6.17375]]
final_tube_initial_set_volume:  57.01111298614856
Segment  5  tube is computed with waypoint:  [25, -15]
bounded_initset_u after_volume:  54.77434615437203
bounded_initset_u after:  [[ -3.      -30.68665  -0.24956]
 [  3.      -29.33982   6.52863]]
final_tube_initial_set:  [[ -3.47533 -31.49989   0.     ]
 [  3.97969 -28.50217   6.5    ]]
final_tube_initial_set_volume:  145.26253780567095
Segment  6  tube is computed with waypoint:  [25, 15]
bounded_initset_u after_volume:  17.75270188610638
bounded_initset_u after:  [[48.88985 -5.       1.17946]
 [51.11278  5.       1.97807]]
final_tube_initial_set:  [[48.21271 -5.       1.     ]
 [51.5      5.97402  2.84153]]
final_tube_initial_set_volume:  66.43282619682252
Segment  7  tube is computed with waypoint:  [-25, 15]
bounded_initset_u after_volume:  6.036732825171443
bounded_initset_u after:  [[-3.      29.30239  2.80793]
 [ 3.      30.7162   3.51956]]
final_tube_initial_set:  [[-3.47848 28.59564  2.5    ]
 [ 3.5     31.       4.63718]]
final_tube_initial_set_volume:  35.859278093154835
Segment  8  tube is computed with waypoint:  [-25, -15]
bounded_initset_u after_volume:  24.763558491102163
bounded_initset_u after:  [[-51.22598  -7.        4.3667 ]
 [-48.78724   7.        5.092  ]]
final_tube_initial_set:  [[-51.5      -7.48072   4.     ]
 [-48.10885   7.5       6.19474]]
final_tube_initial_set_volume:  111.4970959554525
Segment  9  tube is computed with waypoint:  [25, -15]
bounded_initset_u after_volume:  65.79677628914962
bounded_initset_u after:  [[ -3.      -30.80807  -0.24957]
 [  3.      -29.19023   6.52868]]
final_tube_initial_set:  [[ -3.47533 -31.49989   0.     ]
 [  3.97969 -28.50217   6.5    ]]
final_tube_initial_set_volume:  145.26253780567095
Segment  10  tube is computed with waypoint:  [25, 15]
bounded_initset_u after_volume:  17.75270188610638
bounded_initset_u after:  [[48.88985 -5.       1.17946]
 [51.11278  5.       1.97807]]
final_tube_initial_set:  [[48.21271 -5.       1.     ]
 [51.5      5.97402  2.84153]]
final_tube_initial_set_volume:  66.43282619682252
Segment  11  tube is computed with waypoint:  [-25, 15]
bounded_initset_u after_volume:  6.036732825171443
bounded_initset_u after:  [[-3.      29.30239  2.80793]
 [ 3.      30.7162   3.51956]]
final_tube_initial_set:  [[-3.47848 28.59564  2.5    ]
 [ 3.5     31.       4.63718]]
final_tube_initial_set_volume:  35.859278093154835
Segment  12  tube is computed with waypoint:  [-25, -15]
bounded_initset_u after_volume:  13.938456879694098
bounded_initset_u after:  [[-50.96748  -5.        4.3667 ]
 [-49.04574   5.        5.092  ]]
final_tube_initial_set:  [[-51.       -5.4805    4.     ]
 [-48.61149   5.5       6.17375]]
final_tube_initial_set_volume:  57.01111298614856
Segment  13  tube is computed with waypoint:  [25, -15]
bounded_initset_u after_volume:  54.77434615437203
bounded_initset_u after:  [[ -3.      -30.68665  -0.24956]
 [  3.      -29.33982   6.52863]]
final_tube_initial_set:  [[ -3.47533 -31.49989   0.     ]
 [  3.97969 -28.50217   6.5    ]]
final_tube_initial_set_volume:  145.26253780567095
Segment  14  tube is computed with waypoint:  [25, 15]
bounded_initset_u after_volume:  17.75270188610638
bounded_initset_u after:  [[48.88985 -5.       1.17946]
 [51.11278  5.       1.97807]]
final_tube_initial_set:  [[48.21271 -5.       1.     ]
 [51.5      5.97402  2.84153]]
final_tube_initial_set_volume:  66.43282619682252
Segment  15  tube is computed with waypoint:  [-25, 15]
initset volume: 
[537.3120448772022, 917.1372989665219, 145.26253780567095, 66.43282619682252, 35.859278093154835, 57.01111298614856, 145.26253780567095, 66.43282619682252, 35.859278093154835, 111.49709595545251, 145.26253780567095, 66.43282619682252, 35.859278093154835, 57.01111298614856, 145.26253780567095, 66.43282619682252]
finished agent # 1
Number of computed tubes:  3945
Number of saved tubes:  4056
Number of saved without search tubes:  0
Number of virtual modes:  5
Number of virtual edges:  5
Final Number of computed tubes:  3945
Final Number of saved tubes:  4056
Final Number of ultrasaved tubes:  0
execution time:  0.4208624005317688
transform time per agent: [0.0069119930267333984]


virtual:
plt.tight_layout()
real:
plt.ylim([-30, 30])
plt.xlim([-55, 40])

==> Figures/robot-rect-t-sym2/data.txt <==
len(self.uncovered_sets.list_poly),  4 th  mode  (0.0, 30.0)  is:  3
FIXED POINT HAS BEEN REACHED!!!
YEY! NO MORE CACHE MISSES
final_tube_initial_set:  [[-3.47849 28.00215 -3.38879]
 [ 3.96721 31.98469  3.38987]]
final_tube_initial_set_volume:  201.0061534298827
Segment  4  tube is computed with waypoint:  [-25, -15]
Segment  5  tube is computed with waypoint:  [25, -15]
Segment  6  tube is computed with waypoint:  [25, 15]
Segment  7  tube is computed with waypoint:  [-25, 15]
Segment  8  tube is computed with waypoint:  [-25, -15]
Segment  9  tube is computed with waypoint:  [25, -15]
Segment  10  tube is computed with waypoint:  [25, 15]
Segment  11  tube is computed with waypoint:  [-25, 15]
Segment  12  tube is computed with waypoint:  [-25, -15]
Segment  13  tube is computed with waypoint:  [25, -15]
Segment  14  tube is computed with waypoint:  [25, 15]
Segment  15  tube is computed with waypoint:  [-25, 15]
initset volume: 
[143.14494654069853, 968.8617178070784, 80.01983810917093, 86.66416210287169, 201.00615342988266, 968.8617178070784, 80.01983810917093, 86.66416210287169, 201.00615342988266, 968.8617178070784, 80.01983810917093, 86.66416210287169, 201.00615342988266, 968.8617178070784, 80.01983810917093, 86.66416210287169]
finished agent # 1
Number of computed tubes:  9306
Number of saved tubes:  0
Number of saved without search tubes:  24225
Number of virtual modes:  5
Number of virtual edges:  5
Final Number of computed tubes:  9306
Final Number of saved tubes:  0
Final Number of ultrasaved tubes:  24225
execution time:  0.837541671593984
transform time per agent: [0.007970611254374186]

virtual:
plt.tight_layout()
real:
plt.ylim([-30, 30])
plt.xlim([-55, 40])
